Experimental and numerical investigation of inertial particles in underexpanded jets

Experiments and numerical simulations of inertial particles in underexpanded jets are performed. The structure of the jet is controlled by varying the nozzle pressure ratio, while the influence of particles on emerging shocks and rarefaction patterns is controlled by varying the particle size and mass loading. Ultra-high-speed schlieren and Lagrangian particle tracking are used to experimentally determine the two-phase flow quantities. Three-dimensional simulations are performed using a high-order, low dissipative discretization of the gas phase while particles are tracked individually in a Lagrangian manner. A simple two-way coupling strategy is proposed to handle interphase exchange in the vicinity of shocks. Velocity statistics of each phase are reported for a wide range of pressure ratios, particle sizes, and volume fractions. The extent to which particles affect the location of the Mach disk are quantified and compared to previous work from the literature. Furthermore, a semi-analytic model is presented based on a one-dimensional Fanno flow that takes into account volume displacement by particles and interphase exchange due to drag and heat transfer. The percent shift in Mach disk is found to scale with the mass loading, nozzle pressure ratio, interphase slip velocity, and inversely with the particle diameter.

==> tikz/alphafUf_PDF.dat <==
bin0.25 	PDF0.25 	bin0.5 	PDF0.5 	bin1 	PDF1 	x 	Normal 
-15.51658973	0	-10.0006401	0	-5.751878659	0	-5	1.486719515e-06
-15.3344989	0	-9.883280206	0	-5.684378953	0	-4.949748744	1.908973593e-06
-15.15240807	0	-9.765920309	0	-5.616879248	0	-4.899497487	2.444973318e-06
-14.97031723	0	-9.648560412	0	-5.549379542	0	-4.849246231	3.12357294e-06
-14.7882264	0	-9.531200514	0	-5.481879836	0	-4.798994975	3.980453033e-06
-14.60613557	0	-9.413840617	0	-5.41438013	0	-4.748743719	5.059605786e-06
-14.42404473	0	-9.29648072	0	-5.346880425	0	-4.698492462	6.415111093e-06
-14.2419539	0	-9.179120823	0	-5.279380719	0	-4.648241206	8.113252778e-06
-14.05986306	0	-9.061760925	0	-5.211881013	0	-4.59798995	1.023503088e-05
-13.87777223	0	-8.944401028	0	-5.144381307	0	-4.547738693	1.28791331e-05
-13.6956814	0	-8.827041131	0	-5.076881601	0	-4.497487437	1.61654363e-05
-13.51359056	0	-8.709681234	0	-5.009381896	0	-4.447236181	2.023911666e-05
-13.33149973	0	-8.592321336	0	-4.94188219	0	-4.396984925	2.527545612e-05
-13.1494089	0	-8.474961439	0	-4.874382484	0	-4.346733668	3.148544051e-05
-12.96731806	0	-8.357601542	0	-4.806882778	0	-4.296482412	3.91222542e-05
-12.78522723	0	-8.240241644	0	-4.739383073	0	-4.246231156	4.848878386e-05
-12.60313639	0	-8.122881747	0	-4.671883367	0	-4.195979899	5.994625233e-05
-12.42104556	0	-8.00552185	0	-4.604383661	0	-4.145728643	7.39241105e-05
-12.23895473	0	-7.888161953	0	-4.536883955	0	-4.095477387	9.093132137e-05
-12.05686389	0	-7.770802055	0	-4.46938425	0	-4.045226131	0.0001115691748
-11.87477306	0	-7.653442158	0	-4.401884544	0	-3.994974874	0.0001365457743
-11.69268223	0	-7.536082261	0	-4.334384838	0	-3.944723618	0.0001666923359
-11.51059139	0	-7.418722364	0	-4.266885132	0	-3.894472362	0.000202981438
-11.32850056	0	-7.301362466	0	-4.199385426	0	-3.844221106	0.0002465473516
-11.14640972	0	-7.184002569	0	-4.131885721	0	-3.793969849	0.0002987085701
-10.96431889	0	-7.066642672	0	-4.064386015	0	-3.743718593	0.000360992641
-10.78222806	0	-6.949282774	0	-3.996886309	0	-3.693467337	0.0004351633776
-10.60013722	0	-6.831922877	0	-3.929386603	0	-3.64321608	0.0005232505019
-10.41804639	0	-6.71456298	0	-3.861886898	0	-3.592964824	0.000627581731
-10.23595556	0	-6.597203083	0	-3.794387192	0	-3.542713568	0.0007508172747
-10.05386472	0	-6.479843185	0	-3.726887486	0	-3.492462312	0.0008959866613
-9.871773888	0	-6.362483288	0	-3.65938778	0	-3.442211055	0.001066527742
-9.689683054	0	-6.245123391	0	-3.591888074	0	-3.391959799	0.001266327662
-9.50759222	0	-6.127763494	0	-3.524388369	0	-3.341708543	0.001499765487
-9.325501386	0	-6.010403596	0	-3.456888663	0	-3.291457286	0.001771756118
-9.143410553	0	-5.893043699	0	-3.389388957	0	-3.24120603	0.002087794991
-8.961319719	0	-5.775683802	0	-3.321889251	7.405481147e-06	-3.190954774	0.002454002982
-8.779228885	0	-5.658323904	0	-3.254389546	3.409191627e-05	-3.140703518	0.002877170808
-8.597138051	0	-5.540964007	0	-3.18688984	6.691212344e-05	-3.090452261	0.00336480212
-8.415047218	0	-5.42360411	0	-3.119390134	0.0002384019859	-3.040201005	0.00392515433
-8.232956384	0	-5.306244213	0	-3.051890428	0.0007825644504	-2.989949749	0.004567276136
-8.05086555	0	-5.188884315	0	-2.984390723	0.00142134572	-2.939698492	0.005301040555
-7.868774716	0	-5.071524418	0	-2.916891017	0.002344744928	-2.889447236	0.006137172188
-7.686683883	0	-4.954164521	0	-2.849391311	0.003475744054	-2.83919598	0.007087267325
-7.504593049	0	-4.836804624	0	-2.781891605	0.004438203831	-2.788944724	0.008163805414
-7.322502215	0	-4.719444726	0	-2.714391899	0.005586132821	-2.738693467	0.009380150351
-7.140411381	0	-4.602084829	0	-2.646892194	0.007092858571	-2.688442211	0.01075053999
-6.958320547	0	-4.484724932	0	-2.579392488	0.008891846478	-2.638190955	0.01229006225
-6.776229714	0	-4.367365034	0	-2.511892782	0.01156345275	-2.587939698	0.01401461627
-6.59413888	0	-4.250005137	0	-2.444393076	0.01459375372	-2.537688442	0.01594085692
-6.412048046	0	-4.13264524	0	-2.376893371	0.01843665866	-2.487437186	0.01808612137
-6.229957212	0	-4.015285343	0	-2.309393665	0.02264648525	-2.43718593	0.02046833623
-6.047866379	0	-3.897925445	0	-2.241893959	0.0278453634	-2.386934673	0.02310590421
-5.865775545	0	-3.780565548	0	-2.174394253	0.03366531145	-2.336683417	0.02601756924
-5.683684711	0	-3.663205651	0	-2.106894547	0.04067505796	-2.286432161	0.02922225957
-5.501593877	0	-3.545845754	0	-2.039394842	0.04789854547	-2.236180905	0.0327389083
-5.319503044	0	-3.428485856	0	-1.971895136	0.05430245937	-2.185929648	0.03658625166
-5.13741221	0	-3.311125959	0	-1.90439543	0.06090817897	-2.135678392	0.04078260526
-4.955321376	0	-3.193766062	0	-1.836895724	0.06922631992	-2.085427136	0.04534561941
-4.773230542	0	-3.076406164	0	-1.769396019	0.07849084672	-2.035175879	0.05029201494
-4.591139708	0	-2.959046267	8.199096044e-06	-1.701896313	0.08920123481	-1.984924623	0.05563730147
-4.409048875	0	-2.84168637	0.0001390450367	-1.634396607	0.102584301	-1.934673367	0.06139548066
-4.226958041	0	-2.724326473	0.0006712365729	-1.566896901	0.1175706655	-1.884422111	0.06757873756
-4.044867207	0	-2.606966575	0.001983430149	-1.499397196	0.1326877669	-1.834170854	0.07419712364
-3.862776373	0	-2.489606678	0.004385594466	-1.43189749	0.147349104	-1.783919598	0.0812582358
-3.68068554	0	-2.372246781	0.008293266594	-1.364397784	0.163744799	-1.733668342	0.08876689587
-3.498594706	0	-2.254886884	0.01424874884	-1.296898078	0.1815224707	-1.683417085	0.0967248359
-3.316503872	1.190039878e-05	-2.137526986	0.02316317133	-1.229398372	0.1994795978	-1.633165829	0.1051303946
-3.134413038	0.0001065818838	-2.020167089	0.03642323789	-1.161898667	0.2162643291	-1.582914573	0.1139782309
-2.952322205	0.0003575934164	-1.902807192	0.05421679745	-1.094398961	0.233686855	-1.532663317	0.1232590607
-2.770231371	0.00185674234	-1.785447294	0.07655468738	-1.026899255	0.2501592732	-1.48241206	0.1329594225
-2.588140537	0.005822231958	-1.668087397	0.1008535627	-0.9593995493	0.2672006054	-1.432160804	0.1430614791
-2.406049703	0.01270374337	-1.5507275	0.1298004499	-0.8918998435	0.2843888523	-1.381909548	0.1535428601
-2.223958869	0.02449033927	-1.433367603	0.1612778644	-0.8244001378	0.3031154191	-1.331658291	0.1643765517
-2.041868036	0.0436384227	-1.316007705	0.1949067509	-0.756900432	0.3220486259	-1.281407035	0.1755308395
-1.859777202	0.0668631873	-1.198647808	0.2304013293	-0.6894007262	0.3408665639	-1.231155779	0.186969307
-1.677686368	0.09863007456	-1.081287911	0.2656341043	-0.6219010205	0.3577315307	-1.180904523	0.1986508975
-1.495595534	0.1379661284	-0.9639280136	0.2992145446	-0.5544013147	0.3706266234	-1.130653266	0.210530038
-1.313504701	0.1838301072	-0.8465681163	0.3280696034	-0.4869016089	0.3808700079	-1.08040201	0.2225568321
-1.131413867	0.2326494284	-0.729208219	0.3517424074	-0.4194019031	0.3901316188	-1.030150754	0.2346773186
-0.949323033	0.2808113747	-0.6118483218	0.369434134	-0.3519021974	0.3990100191	-0.9798994975	0.2468337994
-0.7672321993	0.3254878156	-0.4944884245	0.3833878265	-0.2844024916	0.40264705	-0.9296482412	0.2589652336
-0.5851413655	0.361999577	-0.3771285272	0.3945218384	-0.2169027858	0.4034960465	-0.8793969849	0.2710076955
-0.4030505317	0.3882204308	-0.25976863	0.3983883566	-0.14940308	0.4018455831	-0.8291457286	0.2828948931
-0.220959698	0.4043453961	-0.1424087327	0.3953898816	-0.08190337426	0.397412017	-0.7788944724	0.2945587419
-0.0388688642	0.4055757378	-0.02504883541	0.3916951241	-0.01440366849	0.3946103612	-0.7286432161	0.3059299878
0.1432219696	0.3892824456	0.09231106186	0.380951787	0.05309603728	0.3925541218	-0.6783919598	0.3169388713
0.3253128033	0.3619358047	0.2096709591	0.3654334353	0.1205957431	0.3880498819	-0.6281407035	0.3275158249
0.5074036371	0.3251874633	0.3270308564	0.3489748057	0.1880954488	0.379555524	-0.5778894472	0.3375921936
0.6894944709	0.2841518446	0.4443907537	0.3289688108	0.2555951546	0.3714229985	-0.527638191	0.3471009693
0.8715853047	0.2426451969	0.5617506509	0.3079205798	0.3230948604	0.3610321943	-0.4773869347	0.3559775272
1.053676138	0.2036671533	0.6791105482	0.2831477142	0.3905945661	0.3469070987	-0.4271356784	0.3641603534
1.235766972	0.1684514643	0.7964704455	0.2579213379	0.4580942719	0.3347955598	-0.3768844221	0.3715917524
1.417857806	0.1361433235	0.9138303428	0.2292725793	0.5255939777	0.3235162759	-0.3266331658	0.3782185236
1.59994864	0.1076545072	1.03119024	0.2022191377	0.5930936835	0.31376451	-0.2763819095	0.383992594
1.782039474	0.08384718884	1.148550137	0.1783605479	0.6605933892	0.3019427784	-0.2261306533	0.3888715991
1.964130307	0.0631946759	1.265910035	0.156494904	0.728093095	0.2896627389	-0.175879397	0.3928194001
2.146221141	0.04562837451	1.383269932	0.1372789645	0.7955928008	0.2755566811	-0.1256281407	0.3958065299
2.328311975	0.03255900916	1.500629829	0.1188042399	0.8630925066	0.2605579009	-0.07537688442	0.3978105585
2.510402809	0.02351528312	1.617989726	0.1020957234	0.9305922123	0.2465421396	-0.02512562814	0.3988163747
2.692493642	0.01669728697	1.735349624	0.08741231049	0.9980919181	0.2320008576	0.02512562814	0.3988163747
2.874584476	0.01132733121	1.852709521	0.07552877725	1.065591624	0.2164504916	0.07537688442	0.3978105585
3.05667531	0.007460613234	1.970069418	0.06488079276	1.13309133	0.1997528749	0.1256281407	0.3958065299
3.238766144	0.005006244584	2.087429315	0.0552835849	1.200591035	0.183365305	0.175879397	0.3928194001
3.420856977	0.003293603845	2.204789213	0.04713362491	1.268090741	0.1674643434	0.2261306533	0.3888715991
3.602947811	0.001986670973	2.32214911	0.03953622166	1.335590447	0.15156091	0.2763819095	0.383992594
3.785038645	0.001111197399	2.439509007	0.03229851261	1.403090153	0.1384022613	0.3266331658	0.3782185236
3.967129479	0.0007009077553	2.556868905	0.02607471766	1.470589859	0.1271407607	0.3768844221	0.3715917524
4.149220313	0.0004320376298	2.674228802	0.02078724776	1.538089564	0.1157947937	0.4271356784	0.3641603534
4.331311146	0.0002275695271	2.791588699	0.01597667816	1.60558927	0.1055921337	0.4773869347	0.3559775272
4.51340198	0.0001415723102	2.908948596	0.01211198271	1.673088976	0.09550948077	0.527638191	0.3471009693
4.695492814	9.578356869e-05	3.026308494	0.009306318183	1.740588682	0.08521043433	0.5778894472	0.3375921936
4.877583648	4.893388764e-05	3.143668391	0.006806718614	1.808088387	0.07647604767	0.6281407035	0.3275158249
5.059674481	4.327167408e-06	3.261028288	0.004889608936	1.875588093	0.06821915774	0.6783919598	0.3169388713
5.241765315	0	3.378388185	0.003414753901	1.943087799	0.06084826648	0.7286432161	0.3059299878
5.423856149	0	3.495748083	0.002385977845	2.010587505	0.05503203502	0.7788944724	0.2945587419
5.605946983	0	3.61310798	0.001600968908	2.07808721	0.04899495163	0.8291457286	0.2828948931
5.788037816	0	3.730467877	0.00106350266	2.145586916	0.04352373203	0.8793969849	0.2710076955
5.97012865	0	3.847827775	0.000744657195	2.213086622	0.03870606436	0.9296482412	0.2589652336
6.152219484	0	3.965187672	0.0004767951286	2.280586328	0.03399842308	0.9798994975	0.2468337994
6.334310318	0	4.082547569	0.0002338040165	2.348086034	0.02985009827	1.030150754	0.2346773186
6.516401152	0	4.199907466	0.0001219234617	2.415585739	0.0260057351	1.08040201	0.2225568321
6.698491985	0	4.317267364	6.020031311e-05	2.483085445	0.0226190975	1.130653266	0.210530038
6.880582819	0	4.434627261	1.860330566e-05	2.550585151	0.01995046492	1.180904523	0.1986508975
7.062673653	0	4.551987158	1.442116718e-07	2.618084857	0.01750579121	1.231155779	0.186969307
7.244764487	0	4.669347055	0	2.685584562	0.01522740528	1.281407035	0.1755308395
7.42685532	0	4.786706953	0	2.753084268	0.01314634129	1.331658291	0.1643765517
7.608946154	0	4.90406685	0	2.820583974	0.01130782083	1.381909548	0.1535428601
7.791036988	0	5.021426747	0	2.88808368	0.009697898454	1.432160804	0.1430614791
7.973127822	0	5.138786645	0	2.955583386	0.008119291957	1.48241206	0.1329594225
8.155218655	0	5.256146542	0	3.023083091	0.006840349154	1.532663317	0.1232590607
8.337309489	0	5.373506439	0	3.090582797	0.005704114277	1.582914573	0.1139782309
8.519400323	0	5.490866336	0	3.158082503	0.004754787244	1.633165829	0.1051303946
8.701491157	0	5.608226234	0	3.225582209	0.003961835803	1.683417085	0.0967248359
8.883581991	0	5.725586131	0	3.293081914	0.003390822616	1.733668342	0.08876689587
9.065672824	0	5.842946028	0	3.36058162	0.003018942059	1.783919598	0.0812582358
9.247763658	0	5.960305925	0	3.428081326	0.002629223415	1.834170854	0.07419712364
9.429854492	0	6.077665823	0	3.495581032	0.002248736035	1.884422111	0.06757873756
9.611945326	0	6.19502572	0	3.563080737	0.001812020933	1.934673367	0.06139548066
9.794036159	0	6.312385617	0	3.630580443	0.001538070687	1.984924623	0.05563730147
9.976126993	0	6.429745515	0	3.698080149	0.001339082763	2.035175879	0.05029201494
10.15821783	0	6.547105412	0	3.765579855	0.00114244919	2.085427136	0.04534561941
10.34030866	0	6.664465309	0	3.833079561	0.001023390792	2.135678392	0.04078260526
10.52239949	0	6.781825206	0	3.900579266	0.0008570469418	2.185929648	0.03658625166
10.70449033	0	6.899185104	0	3.968078972	0.0007355000367	2.236180905	0.0327389083
10.88658116	0	7.016545001	0	4.035578678	0.0006714024309	2.286432161	0.02922225957
11.068672	0	7.133904898	0	4.103078384	0.000617760914	2.336683417	0.02601756924
11.25076283	0	7.251264795	0	4.170578089	0.0005663417105	2.386934673	0.02310590421
11.43285366	0	7.368624693	0	4.238077795	0.0005392145227	2.43718593	0.02046833623
11.6149445	0	7.48598459	0	4.305577501	0.0005162100483	2.487437186	0.01808612137
11.79703533	0	7.603344487	0	4.373077207	0.0004761989874	2.537688442	0.01594085692
11.97912616	0	7.720704385	0	4.440576913	0.0004354550436	2.587939698	0.01401461627
12.161217	0	7.838064282	0	4.508076618	0.000431756944	2.638190955	0.01229006225
12.34330783	0	7.955424179	0	4.575576324	0.000402211463	2.688442211	0.01075053999
12.52539867	0	8.072784076	0	4.64307603	0.0003617728476	2.738693467	0.009380150351
12.7074895	0	8.190143974	0	4.710575736	0.0003061362716	2.788944724	0.008163805414
12.88958033	0	8.307503871	0	4.778075441	0.0002014171433	2.83919598	0.007087267325
13.07167117	0	8.424863768	0	4.845575147	9.686322233e-05	2.889447236	0.006137172188
13.253762	0	8.542223665	0	4.913074853	3.958831466e-05	2.939698492	0.005301040555
13.43585283	0	8.659583563	0	4.980574559	3.008853011e-06	2.989949749	0.004567276136
13.61794367	0	8.77694346	0	5.048074265	0	3.040201005	0.00392515433
13.8000345	0	8.894303357	0	5.11557397	0	3.090452261	0.00336480212
13.98212534	0	9.011663255	0	5.183073676	0	3.140703518	0.002877170808
14.16421617	0	9.129023152	0	5.250573382	0	3.190954774	0.002454002982
14.346307	0	9.246383049	0	5.318073088	0	3.24120603	0.002087794991
14.52839784	0	9.363742946	0	5.385572793	0	3.291457286	0.001771756118
14.71048867	0	9.481102844	0	5.453072499	0	3.341708543	0.001499765487
14.8925795	0	9.598462741	0	5.520572205	0	3.391959799	0.001266327662
15.07467034	0	9.715822638	0	5.588071911	0	3.442211055	0.001066527742
15.25676117	0	9.833182535	0	5.655571616	0	3.492462312	0.0008959866613
15.43885201	0	9.950542433	0	5.723071322	0	3.542713568	0.0007508172747
15.62094284	0	10.06790233	0	5.790571028	0	3.592964824	0.000627581731
15.80303367	0	10.18526223	0	5.858070734	0	3.64321608	0.0005232505019
15.98512451	0	10.30262212	0	5.92557044	0	3.693467337	0.0004351633776
16.16721534	0	10.41998202	0	5.993070145	0	3.743718593	0.000360992641
16.34930618	0	10.53734192	0	6.060569851	0	3.793969849	0.0002987085701
16.53139701	0	10.65470182	0	6.128069557	0	3.844221106	0.0002465473516
16.71348784	0	10.77206171	0	6.195569263	0	3.894472362	0.000202981438
16.89557868	0	10.88942161	0	6.263068968	0	3.944723618	0.0001666923359
17.07766951	0	11.00678151	0	6.330568674	0	3.994974874	0.0001365457743
17.25976034	0	11.12414141	0	6.39806838	0	4.045226131	0.0001115691748
17.44185118	0	11.2415013	0	6.465568086	0	4.095477387	9.093132137e-05
17.62394201	0	11.3588612	0	6.533067792	0	4.145728643	7.39241105e-05
17.80603285	0	11.4762211	0	6.600567497	0	4.195979899	5.994625233e-05
17.98812368	0	11.59358099	0	6.668067203	0	4.246231156	4.848878386e-05
18.17021451	0	11.71094089	0	6.735566909	0	4.296482412	3.91222542e-05
18.35230535	0	11.82830079	0	6.803066615	0	4.346733668	3.148544051e-05
18.53439618	0	11.94566069	0	6.87056632	0	4.396984925	2.527545612e-05
18.71648701	0	12.06302058	0	6.938066026	0	4.447236181	2.023911666e-05
18.89857785	0	12.18038048	0	7.005565732	0	4.497487437	1.61654363e-05
19.08066868	0	12.29774038	0	7.073065438	0	4.547738693	1.28791331e-05
19.26275952	0	12.41510028	0	7.140565143	0	4.59798995	1.023503088e-05
19.44485035	0	12.53246017	0	7.208064849	0	4.648241206	8.113252778e-06
19.62694118	0	12.64982007	0	7.275564555	0	4.698492462	6.415111093e-06
19.80903202	0	12.76717997	0	7.343064261	0	4.748743719	5.059605786e-06
19.99112285	0	12.88453986	0	7.410563967	0	4.798994975	3.980453033e-06
20.17321368	0	13.00189976	0	7.478063672	0	4.849246231	3.12357294e-06
20.35530452	0	13.11925966	0	7.545563378	0	4.899497487	2.444973318e-06
20.53739535	0	13.23661956	0	7.613063084	0	4.949748744	1.908973593e-06
20.71948619	0	13.35397945	0	7.68056279	0	5	1.486719515e-06


==> tikz/alphafUf_PDF.tikz <==
\begin{tikzpicture}[scale=1]

\pgfplotsset{every axis y label/.append style={yshift=0cm}}
\begin{semilogyaxis}[%
	width=1.0\figurewidth,
	height=0.7\figureheight,
	scale only axis,
	clip marker paths=true,
	%axis y line*=left,
	%axis x line*=bottom,
	xmin=-6, xmax=6,
	%xtick={-300,-250,...,3000},
	xminorticks=true,
	xlabel={$u_{f,1}'''/\langle u_{f,1}'''^2 \rangle^{1/2}$ seen by the fluid},
	%xmajorgrids,
	ymin=10e-6, ymax=1,
	%enlarge x limits=upper,
	yminorticks=true,
	ylabel={PDF},
	%ymajorgrids,
	%ytick={0,.003,...,.018},
	%yticklabels={0.00,0.003,0.006,0.009,0.012,0.015,0.018},
	% title={Title},
	minor tick num=1
	]
	\addplot [
		color=black,
		%dotted,
		%line width=\mylinewidth,
		only marks,
		mark=triangle*,
		mark size=\mymarksize,
		mark options={scale=1.4,fill=white},
		each nth point={4},
		forget plot
		]
	table[x expr=\thisrowno{6}, y expr=\thisrowno{7}] {./tikz/alphafUf_PDF.dat};
	\label{leg:uff_PDFG}
	\addplot [
		color=black,
		solid,
		line width=\mylinewidth,
		%only marks,
		%mark=*,
		%mark color=white,
		%mark size=\mymarksize,
		%mark options={scale=1.2,fill=white},
		%each nth point={2},
		forget plot
		]
	table[x expr=\thisrowno{0}, y expr=\thisrowno{1}] {./tikz/alphafUf_PDF.dat};
	\label{leg:uff_PDF0.25}
	\addplot [
		color=black,
		dashed,
		line width=\mylinewidth,
		%only marks,
		%mark=triangle*,
		%mark size=\mymarksize,
		%mark options={scale=1.4,fill=white},
		%each nth point={2},
		forget plot
		]
	table[x expr=\thisrowno{2}, y expr=\thisrowno{3}] {./tikz/alphafUf_PDF.dat};
	\label{leg:uff_PDF0.5}
	\addplot [
		color=black,
		dotted,
		line width=\mylinewidth,
		%only marks,
		%mark=square*,
		%mark size=\mymarksize,
		%mark options={scale=1, fill=white},
		%each nth point={2},
		forget plot
		]
	table[x expr=\thisrowno{4}, y expr=\thisrowno{5}] {./tikz/alphafUf_PDF.dat};
	\label{leg:uff_PDF1}
\end{semilogyaxis}

\end{tikzpicture}


==> tikz/alphafVf_PDF.dat <==
bin0.25 	PDF0.25 	bin0.5 	PDF0.5 	bin1 	PDF1 	x 	Normal 
-22.13319178	0	-13.95713971	0	-8.764559523	0	-6	6.07588285e-09
-21.91074759	0	-13.81686697	0	-8.676473468	0	-5.939698492	8.70866244e-09
-21.6883034	0	-13.67659423	0	-8.588387414	0	-5.879396985	1.243696207e-08
-21.46585921	0	-13.53632149	0	-8.50030136	0	-5.819095477	1.769693067e-08
-21.24341502	0	-13.39604875	0	-8.412215306	0	-5.75879397	2.50900991e-08
-21.02097083	0	-13.25577601	0	-8.324129251	0	-5.698492462	3.544276466e-08
-20.79852664	0	-13.11550327	0	-8.236043197	0	-5.638190955	4.988541535e-08
-20.57608245	0	-12.97523052	0	-8.147957143	0	-5.577889447	6.995848264e-08
-20.35363826	0	-12.83495778	0	-8.059871088	0	-5.51758794	9.775251893e-08
-20.13119407	0	-12.69468504	0	-7.971785034	0	-5.457286432	1.36093167e-07
-19.90874988	0	-12.5544123	0	-7.88369898	0	-5.396984925	1.887841248e-07
-19.68630569	0	-12.41413956	0	-7.795612925	0	-5.336683417	2.609248296e-07
-19.4638615	0	-12.27386682	0	-7.707526871	0	-5.27638191	3.593239237e-07
-19.24141732	0	-12.13359407	0	-7.619440817	0	-5.216080402	4.930348808e-07
-19.01897313	0	-11.99332133	0	-7.531354762	0	-5.155778894	6.740466347e-07
-18.79652894	0	-11.85304859	0	-7.443268708	0	-5.095477387	9.181698574e-07
-18.57408475	0	-11.71277585	0	-7.355182654	0	-5.035175879	1.24616889e-06
-18.35164056	0	-11.57250311	0	-7.267096599	0	-4.974874372	1.685200448e-06
-18.12919637	0	-11.43223037	0	-7.179010545	0	-4.914572864	2.270633359e-06
-17.90675218	0	-11.29195762	0	-7.090924491	0	-4.854271357	3.048338909e-06
-17.68430799	0	-11.15168488	0	-7.002838436	0	-4.793969849	4.077559171e-06
-17.4618638	0	-11.01141214	0	-6.914752382	0	-4.733668342	5.434481088e-06
-17.23941961	0	-10.8711394	0	-6.826666328	0	-4.673366834	7.216667212e-06
-17.01697542	0	-10.73086666	0	-6.738580273	0	-4.613065327	9.548520021e-06
-16.79453123	0	-10.59059392	0	-6.650494219	1.06102842e-08	-4.552763819	1.258798552e-05
-16.57208704	0	-10.45032117	0	-6.562408165	2.651930267e-07	-4.492462312	1.653473326e-05
-16.34964285	0	-10.31004843	0	-6.47432211	1.252024215e-06	-4.432160804	2.164008384e-05
-16.12719866	0	-10.16977569	0	-6.386236056	3.535104266e-06	-4.371859296	2.821899043e-05
-15.90475447	0	-10.02950295	0	-6.298150002	7.370756712e-06	-4.311557789	3.666441775e-05
-15.68231028	0	-9.889230207	0	-6.210063947	1.157685065e-05	-4.251256281	4.746449888e-05
-15.45986609	0	-9.748957465	0	-6.121977893	1.845500076e-05	-4.190954774	6.122288555e-05
-15.2374219	0	-9.608684724	0	-6.033891839	3.036874262e-05	-4.130653266	7.868274031e-05
-15.01497771	0	-9.468411982	0	-5.945805785	4.659533272e-05	-4.070351759	0.0001007548466
-14.79253352	0	-9.328139241	0	-5.85771973	6.004575558e-05	-4.010050251	0.0001285503319
-14.57008933	0	-9.187866499	0	-5.769633676	7.179061397e-05	-3.949748744	0.0001634185099
-14.34764514	0	-9.047593757	0	-5.681547622	8.567082008e-05	-3.889447236	0.0002069903395
-14.12520096	0	-8.907321016	0	-5.593461567	0.0001042263382	-3.829145729	0.0002612279817
-13.90275677	0	-8.767048274	0	-5.505375513	0.0001237415824	-3.768844221	0.0003284808836
-13.68031258	0	-8.626775532	0	-5.417289459	0.0001457622581	-3.708542714	0.0004115487555
-13.45786839	0	-8.486502791	0	-5.329203404	0.0001677772735	-3.648241206	0.0005137517006
-13.2354242	0	-8.346230049	0	-5.24111735	0.0001822933972	-3.587939698	0.0006390076236
-13.01298001	0	-8.205957307	0	-5.153031296	0.0002034978232	-3.527638191	0.000791916868
-12.79053582	0	-8.065684566	0	-5.064945241	0.0002406217445	-3.467336683	0.0009778538162
-12.56809163	0	-7.925411824	0	-4.976859187	0.0002722357671	-3.407035176	0.00120306492
-12.34564744	0	-7.785139082	0	-4.888773133	0.0003063465439	-3.346733668	0.001474772326
-12.12320325	0	-7.644866341	0	-4.800687078	0.0003444346394	-3.286432161	0.001801281889
-11.90075906	0	-7.504593599	0	-4.712601024	0.0003752328449	-3.226130653	0.002192093997
-11.67831487	0	-7.364320857	0	-4.62451497	0.0004113009334	-3.165829146	0.002658015139
-11.45587068	0	-7.224048116	0	-4.536428915	0.0004701245092	-3.105527638	0.003211267728
-11.23342649	0	-7.083775374	0	-4.448342861	0.0005398915278	-3.045226131	0.003865595141
-11.0109823	0	-6.943502632	0	-4.360256807	0.0006146769653	-2.984924623	0.004636358458
-10.78853811	0	-6.803229891	0	-4.272170752	0.0006924935105	-2.924623116	0.005540620852
-10.56609392	0	-6.662957149	0	-4.184084698	0.0008004342491	-2.864321608	0.006597215121
-10.34364973	0	-6.522684408	0	-4.095998644	0.0008953607667	-2.804020101	0.00782678937
-10.12120554	0	-6.382411666	0	-4.007912589	0.001022740886	-2.743718593	0.009251825534
-9.898761354	0	-6.242138924	4.820851776e-07	-3.919826535	0.001211516035	-2.683417085	0.01089662511
-9.676317164	0	-6.101866183	1.92177176e-06	-3.831740481	0.001432453193	-2.623115578	0.01278725636
-9.453872975	0	-5.961593441	6.941972235e-06	-3.743654426	0.001705622328	-2.56281407	0.01495145719
-9.231428785	0	-5.821320699	1.81129603e-05	-3.655568372	0.002032891877	-2.502512563	0.0174184882
-9.008984595	0	-5.681047958	2.472869144e-05	-3.567482318	0.002491902485	-2.442211055	0.02021893065
-8.786540406	0	-5.540775216	3.081902054e-05	-3.479396264	0.003063948177	-2.381909548	0.02338442492
-8.564096216	0	-5.400502474	4.726322266e-05	-3.391310209	0.003676181007	-2.32160804	0.02694734562
-8.341652027	0	-5.260229733	7.277841765e-05	-3.303224155	0.004278493969	-2.261306533	0.03094041099
-8.119207837	0	-5.119956991	0.0001091659331	-3.215138101	0.00490200182	-2.201005025	0.03539622533
-7.896763648	0	-4.979684249	0.0001449669274	-3.127052046	0.005692528787	-2.140703518	0.04034675502
-7.674319458	0	-4.839411508	0.0002062286371	-3.038965992	0.006705271437	-2.08040201	0.04582274044
-7.451875269	0	-4.699138766	0.0002828041931	-2.950879938	0.007898692698	-2.020100503	0.0518530484
-7.229431079	0	-4.558866024	0.0003608337237	-2.862793883	0.009246761051	-1.959798995	0.05846397166
-7.006986889	0	-4.418593283	0.0004803989089	-2.774707829	0.01088881359	-1.899497487	0.06567848466
-6.7845427	0	-4.278320541	0.0006234223693	-2.686621775	0.01283576306	-1.83919598	0.07351546701
-6.56209851	0	-4.138047799	0.0007971344235	-2.59853572	0.01501890714	-1.778894472	0.08198890833
-6.339654321	2.531092712e-08	-3.997775058	0.001053068374	-2.510449666	0.01769860228	-1.718592965	0.09110711083
-6.117210131	2.545403853e-06	-3.857502316	0.001336307787	-2.422363612	0.02114109369	-1.658291457	0.1008719073
-5.894765942	6.193514088e-06	-3.717229575	0.001728647746	-2.334277557	0.02549789751	-1.59798995	0.1112779145
-5.672321752	1.019409537e-05	-3.576956833	0.002253322129	-2.246191503	0.03064246837	-1.537688442	0.1223118429
-5.449877563	2.992611566e-05	-3.436684091	0.002917828994	-2.158105449	0.03599437048	-1.477386935	0.133951885
-5.227433373	6.013055213e-05	-3.29641135	0.003771636754	-2.070019394	0.04183414474	-1.417085427	0.1461672029
-5.004989183	0.000100993382	-3.156138608	0.004777417306	-1.98193334	0.04872487197	-1.35678392	0.1589175388
-4.782544994	0.0001611958619	-3.015865866	0.006110974886	-1.893847286	0.05679146424	-1.296482412	0.1721529668
-4.560100804	0.0002888648465	-2.875593125	0.0081963065	-1.805761231	0.0663212992	-1.236180905	0.1858138064
-4.337656615	0.0005001955441	-2.735320383	0.01120285676	-1.717675177	0.07733265032	-1.175879397	0.1998307119
-4.115212425	0.0007615817846	-2.595047641	0.01510271316	-1.629589123	0.09023255533	-1.115577889	0.2141249519
-3.892768236	0.001173722279	-2.4547749	0.02007207288	-1.541503068	0.1046932847	-1.055276382	0.2286088866
-3.670324046	0.001850951399	-2.314502158	0.02630391	-1.453417014	0.1205628031	-0.9949748744	0.2431866476
-3.447879856	0.002964682632	-2.174229416	0.03435836082	-1.36533096	0.1375441427	-0.9346733668	0.2577550188
-3.225435667	0.004679086749	-2.033956675	0.04463807963	-1.277244905	0.1563169041	-0.8743718593	0.2722045135
-3.002991477	0.007268311227	-1.893683933	0.05768967641	-1.189158851	0.1771488756	-0.8140703518	0.2864206335
-2.780547288	0.01135064766	-1.753411191	0.0746344142	-1.101072797	0.1989282242	-0.7537688442	0.3002852963
-2.558103098	0.01745540377	-1.61313845	0.09507565756	-1.012986743	0.2222741105	-0.6934673367	0.3136784047
-2.335658909	0.02643537045	-1.472865708	0.1197771882	-0.9249006882	0.2470693594	-0.6331658291	0.3264795335
-2.113214719	0.04004121339	-1.332592966	0.1476496879	-0.8368146339	0.2725374312	-0.5728643216	0.3385697002
-1.89077053	0.05996696452	-1.192320225	0.1787510373	-0.7487285796	0.296909914	-0.5125628141	0.349833185
-1.66832634	0.08693955654	-1.052047483	0.2138570068	-0.6606425252	0.3214543309	-0.4522613065	0.3601593603
-1.44588215	0.1223754045	-0.9117747415	0.2507086764	-0.5725564709	0.3466046463	-0.391959799	0.3694444917
-1.223437961	0.1683463093	-0.7715019999	0.2894962506	-0.4844704166	0.3704283289	-0.3316582915	0.3775934677
-1.000993771	0.2251489752	-0.6312292582	0.3296836389	-0.3963843623	0.3922433261	-0.2713567839	0.3845214191
-0.7785495818	0.2873019847	-0.4909565166	0.3665354301	-0.308298308	0.4089525333	-0.2110552764	0.3901551892
-0.5561053922	0.3474627467	-0.3506837749	0.3966700915	-0.2202122536	0.4196149676	-0.1507537688	0.3944346194
-0.3336612026	0.3962451548	-0.2104110333	0.4184895656	-0.1321261993	0.4255134889	-0.09045226131	0.3973136186
-0.1112170131	0.4257346889	-0.07013829162	0.4295690491	-0.044040145	0.4283430902	-0.03015075377	0.3987609888
0.1112271765	0.4287024916	0.07013445003	0.4315977666	0.04404590932	0.4277429636	0.03015075377	0.3987609888
0.333671366	0.4030244522	0.2104071917	0.4202736253	0.1321319636	0.4235535903	0.09045226131	0.3973136186
0.5561155556	0.3540856514	0.3506799333	0.4000020195	0.220218018	0.416846039	0.1507537688	0.3944346194
0.7785597452	0.2935001279	0.490952675	0.3734085702	0.3083040723	0.4049921393	0.2110552764	0.3901551892
1.001003935	0.2299634861	0.6312254166	0.3389583719	0.3963901266	0.3899002204	0.2713567839	0.3845214191
1.223448124	0.1722242685	0.7714981583	0.2976067623	0.4844761809	0.3722562927	0.3316582915	0.3775934677
1.445892314	0.1253722831	0.9117708999	0.2542857189	0.5725622353	0.3512817622	0.391959799	0.3694444917
1.668336503	0.08798460418	1.052043642	0.2140344833	0.6606482896	0.3269884923	0.4522613065	0.3601593603
1.890780693	0.05969884898	1.192316383	0.1765579174	0.7487343439	0.3015430541	0.5125628141	0.349833185
2.113224883	0.0396129938	1.332589125	0.1434347368	0.8368203982	0.2772220824	0.5728643216	0.3385697002
2.335669072	0.02525310836	1.472861867	0.1152796697	0.9249064525	0.2536659121	0.6331658291	0.3264795335
2.558113262	0.01567242048	1.613134608	0.0913104631	1.012992507	0.229480331	0.6934673367	0.3136784047
2.780557451	0.009789013825	1.75340735	0.07176633395	1.101078561	0.2061930547	0.7537688442	0.3002852963
3.003001641	0.006129468437	1.893680091	0.05601860436	1.189164616	0.1832807474	0.8140703518	0.2864206335
3.22544583	0.00387210567	2.033952833	0.04335056015	1.27725067	0.1615008238	0.8743718593	0.2722045135
3.44789002	0.002417483626	2.174225575	0.03362193546	1.365336724	0.1410735211	0.9346733668	0.2577550188
3.670334209	0.001489485598	2.314498316	0.02593297072	1.453422778	0.122030464	0.9949748744	0.2431866476
3.892778399	0.000895837772	2.454771058	0.0200429095	1.541508833	0.1057510298	1.055276382	0.2286088866
4.115222589	0.0005142514738	2.5950438	0.01526360253	1.629594887	0.09140540386	1.115577889	0.2141249519
4.337666778	0.0002812097565	2.735316541	0.01153196695	1.717680941	0.07820420195	1.175879397	0.1998307119
4.560110968	0.000146675463	2.875589283	0.008933665785	1.805766996	0.06660055748	1.236180905	0.1858138064
4.782555157	8.17963357e-05	3.015862025	0.007034729846	1.89385305	0.0566537483	1.296482412	0.1721529668
5.004999347	5.048963267e-05	3.156134766	0.005463977224	1.981939104	0.04850011939	1.35678392	0.1589175388
5.227443536	3.168488888e-05	3.296407508	0.004187335542	2.070025159	0.04114037294	1.417085427	0.1461672029
5.449887726	1.920225856e-05	3.43668025	0.00323606123	2.158111213	0.03486311619	1.477386935	0.133951885
5.672331915	1.337394711e-05	3.576952991	0.002465651641	2.246197267	0.02937868999	1.537688442	0.1223118429
5.894776105	9.174750115e-06	3.717225733	0.001868343331	2.334283322	0.02458941294	1.59798995	0.1112779145
6.117220295	6.003942222e-06	3.857498475	0.001436578852	2.422369376	0.02043803435	1.658291457	0.1008719073
6.339664484	3.8081548e-06	3.997771216	0.001096492056	2.51045543	0.01706925664	1.718592965	0.09110711083
6.562108674	8.233579043e-07	4.138043958	0.0008274140457	2.598541485	0.01429844944	1.778894472	0.08198890833
6.784552863	0	4.2783167	0.0005743950733	2.686627539	0.01190470733	1.83919598	0.07351546701
7.006997053	0	4.418589441	0.0004324575218	2.774713593	0.009928618267	1.899497487	0.06567848466
7.229441242	0	4.558862183	0.0003373874933	2.862799648	0.008223281791	1.959798995	0.05846397166
7.451885432	0	4.699134924	0.000259209053	2.950885702	0.00674832097	2.020100503	0.0518530484
7.674329622	0	4.839407666	0.0002069902028	3.038971756	0.005637204902	2.08040201	0.04582274044
7.896773811	0	4.979680408	0.0001578164651	3.127057811	0.004800606997	2.140703518	0.04034675502
8.119218001	0	5.119953149	0.0001221334335	3.215143865	0.004073558113	2.201005025	0.03539622533
8.34166219	0	5.260225891	8.928274963e-05	3.303229919	0.003376170656	2.261306533	0.03094041099
8.56410638	0	5.400498633	7.017102049e-05	3.391315974	0.002827675752	2.32160804	0.02694734562
8.786550569	0	5.540771374	6.038083317e-05	3.479402028	0.002389527041	2.381909548	0.02338442492
9.008994759	0	5.681044116	4.620215106e-05	3.567488082	0.002005619682	2.442211055	0.02021893065
9.231438948	0	5.821316858	3.638947373e-05	3.655574136	0.001694801707	2.502512563	0.0174184882
9.453883138	0	5.961589599	2.833771437e-05	3.743660191	0.0014389579	2.56281407	0.01495145719
9.676327328	0	6.101862341	2.345421111e-05	3.831746245	0.00124434804	2.623115578	0.01278725636
9.898771517	0	6.242135083	2.020021328e-05	3.919832299	0.001085826443	2.683417085	0.01089662511
10.12121571	0	6.382407824	1.716126391e-05	4.007918354	0.0009595636551	2.743718593	0.009251825534
10.3436599	0	6.522680566	1.418011393e-05	4.096004408	0.0008519721213	2.804020101	0.00782678937
10.56610409	0	6.662953308	1.280353823e-05	4.184090462	0.0007433949205	2.864321608	0.006597215121
10.78854828	0	6.803226049	8.727382108e-06	4.272176517	0.0006211525654	2.924623116	0.005540620852
11.01099246	0	6.943498791	2.732840973e-06	4.360262571	0.0005075067565	2.984924623	0.004636358458
11.23343665	0	7.083771533	2.806239521e-07	4.448348625	0.0004234564103	3.045226131	0.003865595141
11.45588084	0	7.224044274	0	4.53643468	0.0003689720243	3.105527638	0.003211267728
11.67832503	0	7.364317016	0	4.624520734	0.0003166212238	3.165829146	0.002658015139
11.90076922	0	7.504589757	0	4.712606788	0.0002734124834	3.226130653	0.002192093997
12.12321341	0	7.644862499	0	4.800692843	0.0002276862381	3.286432161	0.001801281889
12.3456576	0	7.785135241	0	4.888778897	0.0001845605912	3.346733668	0.001474772326
12.56810179	0	7.925407982	0	4.976864951	0.0001382370088	3.407035176	0.00120306492
12.79054598	0	8.065680724	0	5.064951006	0.0001072675009	3.467336683	0.0009778538162
13.01299017	0	8.205953466	0	5.15303706	7.678923793e-05	3.527638191	0.000791916868
13.23543436	0	8.346226207	0	5.241123114	6.0398661e-05	3.587939698	0.0006390076236
13.45787855	0	8.486498949	0	5.329209169	4.78185698e-05	3.648241206	0.0005137517006
13.68032274	0	8.626771691	0	5.417295223	3.846595938e-05	3.708542714	0.0004115487555
13.90276693	0	8.767044432	0	5.505381277	3.010282871e-05	3.768844221	0.0003284808836
14.12521112	0	8.907317174	0	5.593467332	2.234849981e-05	3.829145729	0.0002612279817
14.34765531	0	9.047589916	0	5.681553386	1.482166993e-05	3.889447236	0.0002069903395
14.5700995	0	9.187862657	0	5.76963944	8.147891947e-06	3.949748744	0.0001634185099
14.79254369	0	9.328135399	0	5.857725495	3.855506013e-06	4.010050251	0.0001285503319
15.01498788	0	9.468408141	0	5.945811549	1.539495101e-06	4.070351759	0.0001007548466
15.23743207	0	9.608680882	0	6.033897603	4.883400657e-07	4.130653266	7.868274031e-05
15.45987626	0	9.748953624	0	6.121983657	8.49570315e-08	4.190954774	6.122288555e-05
15.68232045	0	9.889226366	0	6.210069712	0	4.251256281	4.746449888e-05
15.90476464	0	10.02949911	0	6.298155766	0	4.311557789	3.666441775e-05
16.12720882	0	10.16977185	0	6.38624182	0	4.371859296	2.821899043e-05
16.34965301	0	10.31004459	0	6.474327875	0	4.432160804	2.164008384e-05
16.5720972	0	10.45031733	0	6.562413929	0	4.492462312	1.653473326e-05
16.79454139	0	10.59059007	0	6.650499983	0	4.552763819	1.258798552e-05
17.01698558	0	10.73086282	0	6.738586038	0	4.613065327	9.548520021e-06
17.23942977	0	10.87113556	0	6.826672092	0	4.673366834	7.216667212e-06
17.46187396	0	11.0114083	0	6.914758146	0	4.733668342	5.434481088e-06
17.68431815	0	11.15168104	0	7.002844201	0	4.793969849	4.077559171e-06
17.90676234	0	11.29195378	0	7.090930255	0	4.854271357	3.048338909e-06
18.12920653	0	11.43222652	0	7.179016309	0	4.914572864	2.270633359e-06
18.35165072	0	11.57249927	0	7.267102364	0	4.974874372	1.685200448e-06
18.57409491	0	11.71277201	0	7.355188418	0	5.035175879	1.24616889e-06
18.7965391	0	11.85304475	0	7.443274472	0	5.095477387	9.181698574e-07
19.01898329	0	11.99331749	0	7.531360527	0	5.155778894	6.740466347e-07
19.24142748	0	12.13359023	0	7.619446581	0	5.216080402	4.930348808e-07
19.46387167	0	12.27386297	0	7.707532635	0	5.27638191	3.593239237e-07
19.68631586	0	12.41413572	0	7.79561869	0	5.336683417	2.609248296e-07
19.90876005	0	12.55440846	0	7.883704744	0	5.396984925	1.887841248e-07
20.13120424	0	12.6946812	0	7.971790798	0	5.457286432	1.36093167e-07
20.35364843	0	12.83495394	0	8.059876853	0	5.51758794	9.775251893e-08
20.57609262	0	12.97522668	0	8.147962907	0	5.577889447	6.995848264e-08
20.79853681	0	13.11549942	0	8.236048961	0	5.638190955	4.988541535e-08
21.020981	0	13.25577217	0	8.324135016	0	5.698492462	3.544276466e-08
21.24342518	0	13.39604491	0	8.41222107	0	5.75879397	2.50900991e-08
21.46586937	0	13.53631765	0	8.500307124	0	5.819095477	1.769693067e-08
21.68831356	0	13.67659039	0	8.588393178	0	5.879396985	1.243696207e-08
21.91075775	0	13.81686313	0	8.676479233	0	5.939698492	8.70866244e-09
22.13320194	0	13.95713587	0	8.764565287	0	6	6.07588285e-09


==> tikz/crist_et_al.dat <==
X Ma
1.1902 0
1.1902 1.3333
1.1902 2.6667
1.1902 4


==> tikz/henderson.dat <==
X Ma
0.00252761767531171 0.98342939481268
0.0482768972142167 1.03386167146974
0.106526176753122 1.0842939481268
0.168936119116234 1.13832853025937
0.206310038424591 1.21397694524496
0.264523294908741 1.28602305475504
0.318569884726224 1.35806916426513
0.376759125840537 1.44452449567723
0.426645052833813 1.51296829971182
0.489018972142171 1.58861671469741
0.534726224783861 1.664265129683
0.59295148895293 1.72910662824207
0.647058117195005 1.76512968299712
0.697034101825168 1.77953890489914
0.759564121037464 1.76152737752161
0.801296829971181 1.72190201729107
0.855571565802113 1.65706051873199
0.922364313160422 1.5814121037464
0.96424111431316 1.45533141210375
1.02708333333333 1.25
1.08144212295869 1.13472622478386
1.13568683957733 1.08789625360231
1.19405019212296 1.06988472622478
1.24821685878963 1.06988472622478
1.29820485110471 1.07708933717579
1.33987151777137 1.07708933717579
1.40653818443804 1.07708933717579
1.46902617675312 1.0842939481268
1.5022934678194 1.12391930835735
1.56882804995197 1.20317002881844
1.62288664745437 1.26801152737752
1.67276056676273 1.34365994236311
1.72265249759846 1.40850144092219
1.79336575408261 1.48054755043228
1.82659702209414 1.54178674351585
1.88067963496638 1.59221902017291
1.94309558117195 1.64265129682997
2.0054995196926 1.70028818443804
2.03463616714697 1.71829971181556
2.10132084534102 1.70749279538905
2.15969620557157 1.68227665706052
2.20978626320845 1.62824207492795
2.26407901056676 1.55259365994236
2.31838376560999 1.46974063400576
2.37692122958694 1.34726224783862
2.41875600384246 1.2463976945245
2.48140009606148 1.15994236311239
2.54399015369837 1.10590778097983
2.58568683957733 1.08789625360231
2.63984149855908 1.09510086455331
2.7065141690682 1.09149855907781
2.7565141690682 1.09149855907781
2.81484149855908 1.09510086455331
2.85226945244957 1.13832853025937
2.91048871277618 1.20677233429395
2.96454130643612 1.27521613832853
3.02693323727185 1.34005763688761
3.07682516810759 1.40489913544669
3.12672310278578 1.46613832853026
3.1807937079731 1.52377521613833
3.23903698366955 1.57780979827089
3.30562560038425 1.62463976945245
3.34307156580211 1.65706051873199
3.40555355427474 1.6678674351585
3.45555355427474 1.6678674351585
3.51391690682037 1.64985590778098
3.56400696445725 1.59582132564841
3.62246637848223 1.52017291066282
3.67680115273775 1.4193083573487
3.73113592699328 1.31844380403458
3.78129803073967 1.22118155619597
3.83140009606148 1.15994236311239
3.88981147934678 1.11311239193084
3.95231748318924 1.10951008645533
4.002353506244 1.08789625360231
4.0565141690682 1.09149855907781
4.11065081652257 1.10951008645533
4.16889409221902 1.1635446685879
4.22298270893372 1.21037463976945
4.26870196926033 1.27881844380403
4.32277857829011 1.3328530259366
4.38934918347743 1.39048991354467
4.42675912584054 1.44452449567723
4.48916306436119 1.5021613832853
4.53909101825168 1.54538904899135
4.59736431316042 1.5814121037464
4.65148294908742 1.61023054755043
4.70145893371758 1.62463976945245
4.75145292987512 1.62824207492795
4.81817363112392 1.59582132564841
4.86408501440922 1.54899135446686
4.91000240153698 1.4985590778098
4.97265850144092 1.40489913544669


==> tikz/sim_Ma.dat <==
X Ma
-4.35445 0.139953546309793
-4.32945 0.13009776277604
-4.30445 0.120254844801337
-4.27945 0.112999151983242
-4.25445 0.107891402476525
-4.22945 0.105116936113187
-4.20445 0.104155278302613
-4.17945 0.104191326165154
-4.15445 0.104437221427095
-4.12945 0.104662418450005
-4.10445 0.104948667224518
-4.07945 0.105267855478513
-4.05445 0.10562569008972
-4.02945 0.10601738140916
-4.00445 0.106441187532384
-3.97945 0.106894373966296
-3.95445 0.107374520557102
-3.92945 0.107879173542222
-3.90445 0.108405970298258
-3.87945 0.108952602240343
-3.85445 0.109516824573392
-3.82945 0.110096462083752
-3.80445 0.110689431186845
-3.77945 0.111293768033825
-3.75445 0.111907656350027
-3.72945 0.112529446773503
-3.70445 0.113157663913624
-3.67945 0.1137910016481
-3.65445 0.114428310863312
-3.62945 0.115068585419507
-3.60445 0.115710950750442
-3.57945 0.116354657476098
-3.55445 0.116999079178472
-3.52945 0.117643712086907
-3.50445 0.118288173548036
-3.47945 0.1189321972586
-3.45445 0.119575624676088
-3.42945 0.120218393446988
-3.40445 0.120860524780061
-3.37945 0.121502111666427
-3.35445 0.122143309265261
-3.32945 0.122784327941388
-3.30445 0.123425428316601
-3.27945 0.124066917365636
-3.25445 0.124709144493158
-3.22945 0.12535249684279
-3.20445 0.12599739371716
-3.17945 0.126644280662375
-3.15445 0.127293623625806
-3.12945 0.127945904097098
-3.10445 0.128601615535438
-3.07945 0.129261261175698
-3.05445 0.129925352904282
-3.02945 0.130594410759178
-3.00445 0.131268962708412
-2.97945 0.131949544182761
-2.95445 0.132636697574595
-2.92945 0.133330971558527
-2.90445 0.13403292061667
-2.87945 0.134743104961269
-2.85445 0.135462090984092
-2.82945 0.136190452125859
-2.80445 0.136928770234193
-2.77945 0.137677637015871
-2.75445 0.138437655431834
-2.72945 0.139209440910325
-2.70445 0.139993622303946
-2.67945 0.140790842550891
-2.65445 0.141601759234587
-2.62945 0.142427045132872
-2.60445 0.143267388781468
-2.57945 0.14412349523202
-2.55445 0.144996086902345
-2.52945 0.145885904552018
-2.50445 0.146793708256618
-2.47945 0.147720278415952
-2.45445 0.148666416728486
-2.42945 0.149632947023587
-2.40445 0.150620716262803
-2.37945 0.151630595400786
-2.35445 0.15266348044104
-2.32945 0.153720293562437
-2.30445 0.154801984397933
-2.27945 0.15590953141045
-2.25445 0.157043943401651
-2.22945 0.158206261071014
-2.20445 0.159397558647201
-2.17945 0.160618945556386
-2.15445 0.161871568126271
-2.12945 0.163156611360528
-2.10445 0.164475300769313
-2.07945 0.165828904339112
-2.05445 0.167218734638656
-2.02945 0.168646151067244
-2.00445 0.170112562302166
-1.97945 0.171619428876471
-1.95445 0.173168266023645
-1.92945 0.174760646575477
-1.90445 0.176398204116882
-1.87945 0.178082636258237
-1.85445 0.179815708119048
-1.82945 0.181599255904265
-1.80445 0.183435190736771
-1.77945 0.185325502645835
-1.75445 0.187272264752723
-1.72945 0.189277637667556
-1.70445 0.191343874135109
-1.67945 0.193473323889336
-1.65445 0.195668438765377
-1.62945 0.197931778088654
-1.60445 0.20026601440532
-1.57945 0.202673939499821
-1.55445 0.205158470842306
-1.52945 0.207722658462296
-1.50445 0.210369692306113
-1.47945 0.213102910194031
-1.45445 0.215925806348958
-1.42945 0.218842040677655
-1.40445 0.221855448792953
-1.37945 0.224970052969609
-1.35445 0.228190073985875
-1.32945 0.231519944116551
-1.30445 0.234964321246735
-1.27945 0.238528104328318
-1.25445 0.242216450225463
-1.22945 0.24603479213392
-1.20445 0.249988859679575
-1.17945 0.254084700758012
-1.15445 0.258328705277941
-1.12945 0.262727630861949
-1.10445 0.267288630539384
-1.07945 0.272019282470915
-1.05445 0.276927621768725
-1.02945 0.282022174432865
-1.00445 0.287311993463784
-0.97945 0.292806697245114
-0.95445 0.298516510403361
-0.92945 0.304452307289056
-0.90445 0.310625658412654
-0.87945 0.317048880099096
-0.85445 0.323735087631173
-0.82945 0.330698252195414
-0.80445 0.337953261616744
-0.77945 0.345515984863054
-0.75445 0.353403339898833
-0.72945 0.361633364176255
-0.70445 0.370225286566058
-0.67945 0.379199599146924
-0.65445 0.388578126783636
-0.62945 0.398384091919872
-0.60445 0.40864217174722
-0.57945 0.419378544533299
-0.55445 0.430620921786939
-0.52945 0.442398562962578
-0.50445 0.454742269455686
-0.47945 0.467684354812647
-0.45445 0.481258588279243
-0.42945 0.495500109145581
-0.40445 0.510445309538055
-0.37945 0.526131684587526
-0.35445 0.542597650228578
-0.32945 0.55988233203426
-0.30445 0.578025331822247
-0.27945 0.597066482846006
-0.25445 0.617045606601066
-0.22945 0.63800228257945
-0.20445 0.659975635630517
-0.17945 0.683004129329578
-0.15445 0.707125334554251
-0.12945 0.732375617240955
-0.10445 0.758789672634409
-0.0794499999999996 0.786399828819369
-0.0544500000000001 0.81523506033299
-0.0294499999999998 0.845319702188886
-0.00445000000000029 0.876671919300963
0.0205500000000001 0.909302064188505
0.0455500000000004 0.943211116230015
0.0705499999999999 0.978389404572591
0.0955500000000002 1.01481577084687
0.12055 1.05245720711053
0.14555 1.09126882744715
0.17055 1.13119392570698
0.19555 1.17216395527495
0.22055 1.21409849276198
0.24555 1.2569054578545
0.27055 1.30048192813086
0.29555 1.34471573976692
0.32055 1.38948776170868
0.34555 1.43467452372526
0.37055 1.4801508594942
0.39555 1.52579228572373
0.42055 1.57147689411035
0.44555 1.61708661907302
0.47055 1.66250781388532
0.49555 1.70763112971243
0.52055 1.75235074641262
0.54555 1.79656295858588
0.57055 1.84016418571749
0.59555 1.88304810128384
0.62055 1.92510200361316
0.64555 1.96620091524158
0.67055 2.00619950634903
0.69555 2.04491560535238
0.72055 2.0821057388189
0.74555 2.1174121372799
0.77055 2.15028400000948
0.79555 2.17979143623152
0.82055 2.20429982413475
0.84555 2.22068212389119
0.87055 2.22316578645332
0.89555 2.20208668214156
0.92055 2.14515408889149
0.94555 2.0419912334458
0.97055 1.89315200777759
0.99555 1.70533211774047
1.02055 1.50145332167544
1.04555 1.32960636542843
1.07055 1.21861390933838
1.09555 1.158891433194
1.12055 1.12561239234894
1.14555 1.10158692209474
1.17055 1.08187798656568
1.19555 1.06726600684643
1.22055 1.05855045827647
1.24555 1.05530252595975
1.27055 1.05656384774283
1.29555 1.06141851837591
1.32055 1.06912663351363
1.34555 1.0790593589027
1.37055 1.09058784563414
1.39555 1.10299241437849
1.42055 1.11545559508875
1.44555 1.12720122960877
1.47055 1.13778803629568
1.49555 1.14744239796727
1.52055 1.15719263359444
1.54555 1.16861684638613
1.57055 1.18329123670127
1.59555 1.20227154277372
1.62055 1.2258853963795
1.64555 1.25384764338988
1.67055 1.28552339403798
1.69555 1.32016834791552
1.72055 1.35707531315673
1.74555 1.3956346790118
1.77055 1.43534322874774
1.79555 1.47579077893399
1.82055 1.5166414798595
1.84555 1.55761681859096
1.87055 1.59848204131025
1.89555 1.63903566279857
1.92055 1.67910109154974
1.94555 1.71851998961938
1.97055 1.75714605069321
1.99555 1.79483993913635
2.02055 1.83146163243961
2.04555 1.86686618409305
2.07055 1.90089483216932
2.09555 1.93339231424062
2.12055 1.96422077690751
2.14555 1.99334400128988
2.17055 2.02077297027008
2.19555 2.04650822874573
2.22055 2.06976217423089
2.24555 2.0879170923355
2.27055 2.09225953042053
2.29555 2.06304243019006
2.32055 1.96266281937651
2.34555 1.78223395923526
2.37055 1.56513773709422
2.39555 1.36972993515978
2.42055 1.23822091387201
2.44555 1.17559688693671
2.47055 1.15965150292465
2.49555 1.16359284286732
2.52055 1.16934570263701
2.54555 1.16947850206985
2.57055 1.16322045666661
2.59555 1.1520025496957
2.62055 1.13736135229261
2.64555 1.12082293172815
2.67055 1.10427572555305
2.69555 1.0898444527989
2.72055 1.07931540572393
2.74555 1.07374110748549
2.77055 1.07344531370143
2.79555 1.07817609474086
2.82055 1.08728501434543
2.84555 1.0999770428577
2.87055 1.11556329269696
2.89555 1.13358979794265
2.92055 1.15382621042104
2.94555 1.17618695602759
2.97055 1.20064174158339
2.99555 1.22713180717752
3.02055 1.25550449521726
3.04555 1.28548857132261
3.07055 1.31671933876264
3.09555 1.34879496177134
3.12055 1.38133274256661
3.14555 1.41400316775303
3.17055 1.44653721968705
3.19555 1.47871651404119
3.22055 1.510359974872
3.24555 1.54131609603515
3.27055 1.57146169867125
3.29555 1.6007045997566
3.32055 1.62898561289012
3.34555 1.65627815347222
3.37055 1.6825795742732
3.39555 1.70789950263114
3.42055 1.73223954697516
3.44555 1.75560225355237
3.47055 1.77795838821041
3.49555 1.79887885451131
3.52055 1.81576211868105
3.54555 1.82139146433995
3.57055 1.80525902005623
3.59555 1.7633839267424
3.62055 1.70593972275182
3.64555 1.64528538735096
3.67055 1.58323157492414
3.69555 1.51449803461025
3.72055 1.44013417984779
3.74555 1.36781715985973
3.77055 1.30461792896684
3.79555 1.25548675571548
3.82055 1.22172450006425
3.84555 1.19992162286398
3.87055 1.18437938189138
3.89555 1.17050820001279
3.92055 1.15659008291591
3.94555 1.14336510516745
3.97055 1.13219537935631
3.99555 1.12379974223366
4.02055 1.11818177648799
4.04555 1.11515970660348
4.07055 1.11481595238521
4.09555 1.11746788482564
4.12055 1.12340757139604
4.14555 1.13280248257199
4.17055 1.14567373138389
4.19555 1.16181002516669
4.22055 1.18073697612134
4.24555 1.20184330083595
4.27055 1.22457473767051
4.29555 1.24853833017222
4.32055 1.27349906683994
4.34555 1.29935087350679
4.37055 1.32606780829729
4.39555 1.35359852608773
4.42055 1.38175130515531
4.44555 1.41015751071626
4.47055 1.43832420762443
4.49555 1.46571801448044
4.52055 1.49183097592486
4.54555 1.51621675812588
4.57055 1.5385071344315
4.59555 1.55841752306493
4.62055 1.57573188399028
4.64555 1.59025176206925
4.67055 1.60173327917168
4.69555 1.60987762888902
4.72055 1.61439945184573
4.74555 1.61507587203814
4.77055 1.61166895161801
4.79555 1.6038421873652
4.82055 1.59140408969237
4.84555 1.57469983721888
4.87055 1.55425410721526
4.89555 1.52985602536615
4.92055 1.5005827407071
4.94555 1.46672471804254
4.97055 1.42912616224957
4.99555 1.3885995108917
5.02055 1.34804724973555
5.04555 1.31155023746573
5.07055 1.27991568372713
5.09555 1.2522531431934
5.12055 1.23057010805654
5.14555 1.21658169482461
5.17055 1.20885460303535
5.19555 1.2045379397709
5.22055 1.2016042629107
5.24555 1.19961791217929
5.27055 1.19903890726123
5.29555 1.20068196354086
5.32055 1.206859458078
5.34555 1.21881280276377
5.37055 1.23513803085946
5.39555 1.25375099304828
5.42055 1.27326231941936
5.44555 1.29309301197311
5.47055 1.31309871172196
5.49555 1.33312418996306
5.52055 1.35284382539762
5.54555 1.3718965604933
5.57055 1.39001547533846
5.59555 1.40699163739598
5.62055 1.42257921078445
5.64555 1.43653048682002
5.67055 1.44871328723154
5.69555 1.45904351738997
5.72055 1.46727863141278
5.74555 1.47292213705517
5.77055 1.47527513182683
5.79555 1.47369931476867
5.82055 1.46812824508942
5.84555 1.45916480052257
5.87055 1.44763643855447
5.89555 1.4344025831621
5.92055 1.41948344008926
5.94555 1.40061990505516
5.97055 1.37794466978099
5.99555 1.35676751898219
6.02055 1.34051241311933
6.04555 1.32847783988405
6.07055 1.31930499860687
6.09555 1.31213515790916
6.12055 1.30609262119746
6.14555 1.30092941184295
6.17055 1.29710929548278
6.19555 1.29458491566461
6.22055 1.29325070274644
6.24555 1.2936441104154
6.27055 1.29572757612544
6.29555 1.2976221258187
6.32055 1.29809588257339
6.34555 1.29699902661318
6.37055 1.29500247823217
6.39555 1.29391355140314
6.42055 1.29388310542694
6.44555 1.29357323513658
6.47055 1.29315782680516
6.49555 1.2945199331073
6.52055 1.29926267235381
6.54555 1.30686195202657
6.57055 1.31523637413116
6.59555 1.32254549846394
6.62055 1.32768337222575
6.64555 1.32999402182515
6.67055 1.32913846734857
6.69555 1.32506106229023
6.72055 1.31792652055191
6.74555 1.30809728248028
6.77055 1.29615083169428
6.79555 1.28316478971034
6.82055 1.27061914313098
6.84555 1.259467629162
6.87055 1.24928680116507
6.89555 1.23922056216588
6.92055 1.22980022612887
6.94555 1.22183198509683
6.97055 1.21555407264405
6.99555 1.21244736315557
7.02055 1.21386219081797
7.04555 1.21855435652731
7.07055 1.22406936934939
7.09555 1.22886109778958
7.12055 1.23241339903116
7.14555 1.23460385403198
7.17055 1.2353963851289
7.19555 1.23482724086669
7.22055 1.23310888973561
7.24555 1.23049371629034
7.27055 1.22692107585673
7.29555 1.22215811188824
7.32055 1.21641884834294
7.34555 1.21022978083252
7.37055 1.20372918944963
7.39555 1.19661030990745
7.42055 1.18847398519357
7.44555 1.17913998006882
7.47055 1.16877890842512
7.49555 1.15772596964878
7.52055 1.1463489480135
7.54555 1.13527303217196
7.57055 1.12527205556681
7.59555 1.11651570262476
7.62055 1.10849350807364
7.64555 1.10117719044483
7.67055 1.09543654891076
7.69555 1.09192985949494
7.72055 1.0909558084017
7.74555 1.09289019143686
7.77055 1.0973278492369
7.79555 1.1028642628388
7.82055 1.10800135143094
7.84555 1.11163872326296
7.87055 1.11305821588551
7.89555 1.11199391525086
7.92055 1.10858666218199
7.94555 1.10312029530527
7.97055 1.09631281076061
7.99555 1.08945291218482
8.02055 1.08354459398326
8.04555 1.07873917729811
8.07055 1.07466078021451
8.09555 1.07082899030494
8.12055 1.06681512562444
8.14555 1.0623508619709
8.17055 1.05743700387357
8.19555 1.0522820008413
8.22055 1.04716734447785
8.24555 1.04247424660558
8.27055 1.03884903740009
8.29555 1.03704477829186
8.32055 1.03704672934309
8.34555 1.03772229195666
8.37055 1.03772555650124
8.39555 1.03634528312636
8.42055 1.03364530952497
8.44555 1.03020481245669
8.47055 1.02667391484702
8.49555 1.02341939716283
8.52055 1.02048259711215
8.54555 1.01772543073514
8.57055 1.01501082862017
8.59555 1.01235110128417
8.62055 1.00985712300115
8.64555 1.0075482539993
8.67055 1.00528389740589
8.69555 1.00285394097431
8.72055 1.00006110914243
8.74555 0.99671534127541
8.77055 0.992605068343106
8.79555 0.987498706649216
8.82055 0.981186765760794
8.84555 0.973621439262438
8.87055 0.965129872296236
8.89555 0.956495799201656
8.92055 0.948770055434398
8.94555 0.942850952423282
8.97055 0.939040798046082
8.99555 0.936990899539724
9.02055 0.936072193976651
9.04555 0.935718104136985
9.07055 0.935509087084261
9.09555 0.935117806017183
9.12055 0.93426801704165
9.14555 0.932750774971672
9.17055 0.930464744365651
9.19555 0.927432562026511
9.22055 0.923770665113555
9.24555 0.919635405724901
9.27055 0.915194447234952
9.29555 0.910633918803788
9.32055 0.906134077883987
9.34555 0.901810689114506
9.37055 0.897729925798668
9.39555 0.893980076010486
9.42055 0.89067377184245
9.44555 0.887856840302624
9.47055 0.885426512434011
9.49555 0.883151132580341
9.52055 0.880778105483303
9.54555 0.878167111430003
9.57055 0.875385925326468
9.59555 0.872611029228775
9.62055 0.869936116952216
9.64555 0.867359547742423
9.67055 0.864869059671285
9.69555 0.862478341334851
9.72055 0.860228472195358
9.74555 0.858176968666557
9.77055 0.856362129082749
9.79555 0.854763365454251
9.82055 0.85329942975216
9.84555 0.851861461003303
9.87055 0.850346377228124
9.89555 0.848673253606688
9.92055 0.846793374801937
9.94555 0.844706762434408
9.97055 0.842463374552021
9.99555 0.840125206218443
10.02055 0.837726550993491
10.04555 0.83528127940433
10.07055 0.83283138474101
10.09555 0.830502589185502
10.12055 0.828477761155136
10.14555 0.82686515297144
10.17055 0.82561648449877
10.19555 0.824545073493162
10.22055 0.82341239230666
10.24555 0.822035985442051
10.27055 0.820334445356795
10.29555 0.818313115969118
10.32055 0.816043571902622
10.34555 0.813633196365136
10.37055 0.81117532802251
10.39555 0.808745867873738
10.42055 0.80644186926456
10.44555 0.804376022475017
10.47055 0.802626181626576
10.49555 0.801205194811701
10.52055 0.800068418144508
10.54555 0.799136260645974
10.57055 0.798312877239204
10.59555 0.797501210699467
10.62055 0.796620047443107
10.64555 0.795618783891095
10.67055 0.79448298227645
10.69555 0.793228075917632
10.72055 0.791887942540572
10.74555 0.79050755181424
10.77055 0.789136417691238
10.79555 0.787812320445723
10.82055 0.786543264154984
10.84555 0.785316166223897
10.87055 0.784112388176357
10.89555 0.782915908498488
10.92055 0.78171959144732
10.94555 0.780480202326469
10.97055 0.779118221125376
10.99555 0.777605009827839
11.02055 0.776016583223464
11.04555 0.774481727629597
11.07055 0.773065227229248
11.09555 0.771698081809248
11.12055 0.770234639634825
11.14555 0.768592648198257
11.17055 0.766840833664122
11.19555 0.765144130344783
11.22055 0.76361949047588
11.24555 0.762248092251718
11.27055 0.760920942683676
11.29555 0.759551814706851
11.32055 0.758149000008096
11.34555 0.756803154500465
11.37055 0.755626470788225
11.39555 0.754702684076653
11.42055 0.754072696459205
11.44555 0.753737242396114
11.47055 0.753658395046232
11.49555 0.753767926451289
11.52055 0.753987397560684
11.54555 0.754245543744801
11.57055 0.754483484986423
11.59555 0.754644139573857
11.62055 0.754651162804185
11.64555 0.754402612238277
11.67055 0.753794672306129
11.69555 0.752756086231676
11.72055 0.751267407942439
11.74555 0.749357945772314
11.77055 0.747074779578505
11.79555 0.744417307613647
11.82055 0.741296353453044
11.84555 0.737638194722423
11.87055 0.733605540537466
11.89555 0.729629784796017
11.92055 0.726137978763303
11.94555 0.723332861958454
11.97055 0.721222529411903
11.99555 0.719729154494026
12.02055 0.718753281846374
12.04555 0.718200449558651
12.07055 0.717979248700919
12.09555 0.717982067705065
12.12055 0.718079622661085
12.14555 0.718145622749587
12.17055 0.718090750703996
12.19555 0.717877218551455
12.22055 0.717509195821281
12.24555 0.717012231063168
12.27055 0.716412990328802
12.29555 0.715722965635884
12.32055 0.714928755456842
12.34555 0.713993931549659
12.37055 0.712874730816121
12.39555 0.711540690955531
12.42055 0.709985712293593
12.44555 0.708225390319541
12.47055 0.706287699889336
12.49555 0.704205802608549
12.52055 0.702014968734068
12.54555 0.699750624671803
12.57055 0.69744801794473
12.59555 0.695143985968728
12.62055 0.692872218532339
12.64555 0.690645937562309
12.67055 0.688443573730936
12.69555 0.686217641808592
12.72055 0.683920945667011
12.74555 0.681526997133316
12.77055 0.679034811002578
12.79555 0.676464626792881
12.82055 0.673850961641774
12.84555 0.671236613677127
12.87055 0.668670157866886
12.89555 0.666202922513371
12.92055 0.663873875836067
12.94555 0.661683182436451
12.97055 0.659593303347594
12.99555 0.657577436791184
13.02055 0.655657537475481
13.04555 0.653889214220778
13.07055 0.652321660318829
13.09555 0.650971013183944
13.12055 0.649828722498981
13.14555 0.648908498615661
13.17055 0.648282204556226
13.19555 0.648035080431792
13.22055 0.648169878357564
13.24555 0.648576906300295
13.27055 0.649107806240552
13.29555 0.649658719772916
13.32055 0.650191600998759
13.34555 0.650711845633801
13.37055 0.651238579432059
13.39555 0.651780901230251
13.42055 0.652322483123068
13.44555 0.652822909773223
13.47055 0.653236928851014
13.49555 0.653536746650424
13.52055 0.653724574453754
13.54555 0.653831870230751
13.57055 0.653906114611403
13.59555 0.653986924025017
13.62055 0.654080931526565
13.64555 0.654157880270196
13.67055 0.654172017946609
13.69555 0.654083460096521
13.72055 0.653866502060625
13.74555 0.653515226732385
13.77055 0.653044348170579
13.79555 0.652474206400668
13.82055 0.651812471738692
13.84555 0.651049469253361
13.87055 0.650167130486575
13.89555 0.649152141869062
13.92055 0.647998671865779
13.94555 0.646700064098795
13.97055 0.645253468558245
13.99555 0.643683596265114
14.02055 0.642055428554735
14.04555 0.640457636721112
14.07055 0.638965697989778
14.09555 0.637612932297401
14.12055 0.63639351813553
14.14555 0.635283215059064
14.17055 0.634256640722158
14.19555 0.633300260854747
14.22055 0.632417102924286
14.24555 0.631613817075001
14.27055 0.630881598920149
14.29555 0.630190924748083
14.32055 0.629503542750034
14.34555 0.628791397650304
14.37055 0.628049231331659
14.39555 0.62729315488337
14.42055 0.626549228556702
14.44555 0.625844197170496
14.47055 0.625205506874764
14.49555 0.624665735354489
14.52055 0.624261386576949
14.54555 0.624022867964606
14.57055 0.623963354252673
14.59555 0.624074939774452
14.62055 0.624330802050129
14.64555 0.624687187156601
14.67055 0.625084020585983
14.69555 0.625447956376594
14.72055 0.625702034792164
14.74555 0.62578416095289
14.77055 0.625666893533224
14.79555 0.62535757893456
14.82055 0.624875065200845
14.84555 0.624235831742013
14.87055 0.623465004324872
14.89555 0.622602883449929
14.92055 0.621692263639701
14.94555 0.620764458690244
14.97055 0.61983053026544
14.99555 0.618877229116921
15.02055 0.617879093219045
15.04555 0.616822515789401
15.07055 0.615721150090521
15.09555 0.614611127981332
15.12055 0.613530152134143
15.14555 0.612503746951675
15.17055 0.611546211290717
15.19555 0.610657693544546
15.22055 0.609830574989743
15.24555 0.609066315489191
15.27055 0.608372083358233
15.29555 0.607749153494893
15.32055 0.607193266900224
15.34555 0.606700877495426
15.37055 0.60627114935376
15.39555 0.605902912396887
15.42055 0.605590341153879
15.44555 0.605320333953766
15.47055 0.605072810684737
15.49555 0.604823700184993
15.52055 0.604549395186986
15.54555 0.604231181258132
15.57055 0.603858200393499
15.59555 0.603427225555141
15.62055 0.602937627184006
15.64555 0.602383432755218
15.67055 0.601751664226775
15.69555 0.601035941525134
15.72055 0.600254191546483
15.74555 0.599444640481418
15.77055 0.598639724331121
15.79555 0.597849133195578
15.82055 0.597066165417092
15.84555 0.596279442280203
15.87055 0.595476431347764
15.89555 0.594644049332184
15.92055 0.593772749202603
15.94555 0.59286042935407
15.97055 0.591910443436213
15.99555 0.590924247398787
16.02055 0.589895475614831
16.04555 0.588812980904372
16.07055 0.587672212859183
16.09555 0.586483082102772
16.12055 0.585264785193703
16.14555 0.584035693515626
16.17055 0.582812493655228
16.19555 0.58161553580215
16.22055 0.580469395840614
16.24555 0.57939891903767
16.27055 0.578424361314404
16.29555 0.577556487105169
16.32055 0.576794065401353
16.34555 0.576126665055752
16.37055 0.575541069057619
16.39555 0.575026398385236
16.42055 0.574575525135223
16.44555 0.574183584682998
16.47055 0.573845551591792
16.49555 0.573554802110778
16.52055 0.573303165131759
16.54555 0.57308123870158
16.57055 0.572877544917203
16.59555 0.572679411800571
16.62055 0.572479660393332
16.64555 0.572282551551303
16.67055 0.572098685485914
16.69555 0.571933095634019
16.72055 0.571779751813137
16.74555 0.571626118257196
16.77055 0.571461467292516
16.79555 0.571281172311828
16.82055 0.571082518415085
16.84555 0.570854325867646
16.87055 0.57056798482047
16.89555 0.570177343570149
16.92055 0.569630120364826
16.94555 0.568885886502734
16.97055 0.56793000847262
16.99555 0.56677550558103
17.02055 0.565453937309642
17.04555 0.564003615324652
17.07055 0.562463834904964
17.09555 0.560877762084518
17.12055 0.559297543361477
17.14555 0.557781913374469
17.17055 0.556384361851726
17.19555 0.555139201211167
17.22055 0.554052788312009
17.24555 0.553104336699552
17.27055 0.552258516896207
17.29555 0.551482817490581
17.32055 0.550756980784964
17.34555 0.55007017577699
17.37055 0.549412597343066
17.39555 0.548770781087878
17.42055 0.548130255353527
17.44555 0.547481208894712
17.47055 0.546820256933402
17.49555 0.546146364164191
17.52055 0.545455741962822
17.54555 0.544741276606222
17.57055 0.543996098180522
17.59555 0.543216654034178
17.62055 0.542402937996568
17.64555 0.541557820353967
17.67055 0.540687557063614
17.69555 0.539802129342867
17.72055 0.538913683531812
17.74555 0.538033969683271
17.77055 0.537169467177449
17.79555 0.536310039117495
17.82055 0.535417853917721
17.84555 0.534437166446428
17.87055 0.533328116932461
17.89555 0.532091853331099
17.92055 0.530762354381326
17.94555 0.529383010504803
17.97055 0.527994622955856
17.99555 0.526634095248555
18.02055 0.525332485987709
18.04555 0.524110700651657
18.07055 0.522972316443469
18.09555 0.5218955933227
18.12055 0.520834900843535
18.14555 0.519738447956267
18.17055 0.518576198764854
18.19555 0.517356029238484
18.22055 0.516104229161443
18.24555 0.514831887191607
18.27055 0.513531490917875
18.29555 0.512195659981923
18.32055 0.510822130712446
18.34555 0.509408689081764
18.37055 0.507962134189531
18.39555 0.506509838197831
18.42055 0.505091960921038
18.44555 0.503740799198305
18.47055 0.502466755533238
18.49555 0.501260768766655
18.52055 0.500108281590215
18.54555 0.499001880924525
18.57055 0.497944273856574
18.59555 0.4969424910415
18.62055 0.495999646070484
18.64555 0.495112329761652
18.67055 0.494278044138427
18.69555 0.49350553095733
18.72055 0.492814643052043
18.74555 0.492224354079753
18.77055 0.491740774366524
18.79555 0.491354720214798
18.82055 0.491048644856811
18.84555 0.490806678513006
18.87055 0.490621291367744
18.89555 0.490493796453855
18.92055 0.490430125894792
18.94555 0.490435440049141
18.97055 0.490510570029411
18.99555 0.490650721583329
19.02055 0.490844821975977
19.04555 0.49107505184596
19.07055 0.491318471515713
19.09555 0.491551682979086
19.12055 0.491755868073304
19.14555 0.491918291628481
19.17055 0.492029557323258
19.19555 0.49208042423723
19.22055 0.492062303659037
19.24555 0.491970736627614
19.27055 0.491807372311001
19.29555 0.491577682771196
19.32055 0.491285479553607
19.34555 0.49092731769866
19.37055 0.49049013163669
19.39555 0.489953899745845
19.42055 0.489298096182763
19.44555 0.488508072313874
19.47055 0.487578095050809
19.49555 0.486512300792995
19.52055 0.485327065165103
19.54555 0.484052555913662
19.57055 0.482727223408659
19.59555 0.481387984638671
19.62055 0.48006590698078
19.64555 0.478786528645542
19.67055 0.47756699653299
19.69555 0.476413218448852
19.72055 0.475324211983876
19.74555 0.474298807674742
19.77055 0.473337479657799
19.79555 0.472442084851642
19.82055 0.471616384954175
19.84555 0.470863545838708
19.87055 0.470181667681164
19.89555 0.469565501183503
19.92055 0.469012939135552
19.94555 0.468524550669368
19.97055 0.468093706124437
19.99555 0.467698510992688
20.02055 0.467305378994709
20.04555 0.466882008504068
20.07055 0.466409232520915
20.09555 0.465884327783017
20.12055 0.465316463434142
20.14555 0.464718198207186
20.17055 0.464096134210341
20.19555 0.463444967883225
20.22055 0.462751341180342
20.24555 0.46200728690406
20.27055 0.461220402450609
20.29555 0.460409987344058
20.32055 0.459595505494438
20.34555 0.458790311274526
20.37055 0.458004458322959
20.39555 0.457249406106436
20.42055 0.456534110635793
20.44555 0.455855124695454
20.47055 0.455195481941645
20.49555 0.454534164599919
20.52055 0.453853955348592
20.54555 0.45314242734389
20.57055 0.452390604424467
20.59555 0.45159282077252
20.62055 0.450746945563477
20.64555 0.44985404632893
20.67055 0.448918937180247
20.69555 0.447951885323772
20.72055 0.446968857364711
20.74555 0.445989085934603
20.77055 0.445031563128289
20.79555 0.444112141779961
20.82055 0.443241894457537
20.84555 0.442426799934713
20.87055 0.44166848805131
20.89555 0.440965714715813
20.92055 0.440316215622459
20.94555 0.439718457456629
20.97055 0.439173065741028
20.99555 0.438683937882123
21.02055 0.438258183153458
21.04555 0.437903572260741
21.07055 0.437624144060431
21.09555 0.437416723846145
21.12055 0.437270401234256
21.14555 0.437168664582904
21.17055 0.437092534277592
21.19555 0.437023157264279
21.22055 0.43694306920399
21.24555 0.436836323724927
21.27055 0.43668839462618
21.29555 0.436486912324683
21.32055 0.436223962820537
21.34555 0.435898985710328
21.37055 0.435519386295798
21.39555 0.435097167053672
21.42055 0.434643794300192
21.44555 0.434167578077676
21.47055 0.433674941293218
21.49555 0.433172245516708
21.52055 0.432664682381659
21.54555 0.432153995750037
21.57055 0.43163956073012
21.59555 0.431122829348305
21.62055 0.430610943957568
21.64555 0.430116541206074
21.67055 0.429654030076822
21.69555 0.429234468266892
21.72055 0.428858304173118
21.74555 0.428504707554596
21.77055 0.428128065188744
21.79555 0.42767399424133
21.82055 0.427102617042324
21.84555 0.426397683475441
21.87055 0.425562086947841
21.89555 0.42461192891701
21.92055 0.423575782629129
21.94555 0.422498329521923
21.97055 0.421437943471218
21.99555 0.420450671898756
22.02055 0.419568813983483
22.04555 0.418791047308052
22.07055 0.418092382299005
22.09555 0.417442945819834
22.12055 0.41682008843486
22.14555 0.416209977897969
22.17055 0.415606742142648
22.19555 0.415017403978762
22.22055 0.41446776101181
22.24555 0.413996344668142
22.27055 0.413633528132697
22.29555 0.413384756933563
22.32055 0.413233753938402
22.34555 0.413152619839993
22.37055 0.413105195183044
22.39555 0.413049746326799
22.42055 0.412945769869381
22.44555 0.412760044633657
22.47055 0.412469593357065
22.49555 0.412064724592809
22.52055 0.411552965534839
22.54555 0.410959661882446
22.57055 0.410323641784639
22.59555 0.409691302851858
22.62055 0.40910711584685
22.64555 0.40859836732314
22.67055 0.408168618613899
22.69555 0.407807894567696
22.72055 0.407503395395454
22.74555 0.407242483852982
22.77055 0.407013922215488
22.79555 0.40680637467357
22.82055 0.406602913617456
22.84555 0.406378505264518
22.87055 0.406104755282054
22.89555 0.405758657040924
22.92055 0.40533044762335
22.94555 0.404826363339325
22.97055 0.404264306592699
22.99555 0.403666746080072
23.02055 0.403056819347646
23.04555 0.402457335212044
23.07055 0.40188820979801
23.09555 0.401360295857217
23.12055 0.400868929265671
23.14555 0.400394001983815
23.17055 0.399910550506501
23.19555 0.399402916956854
23.22055 0.39886864622481
23.24555 0.398310508405324
23.27055 0.397730955006927
23.29555 0.39713415466678
23.32055 0.396514482489269
23.34555 0.395818010266597
23.37055 0.394926831989537
23.39555 0.39373096336285
23.42055 0.392223962886227
23.44555 0.390503062405077
23.47055 0.388697936580478
23.49555 0.386908309868677
23.52055 0.385176977595294
23.54555 0.383497300972149
23.57055 0.381837778141648
23.59555 0.380164398715281
23.62055 0.37845524160415
23.64555 0.376706666164673
23.67055 0.374929024846404
23.69555 0.37313717698226
23.72055 0.37134957400864
23.74555 0.369600994848101
23.77055 0.367954741728974
23.79555 0.36649672208004
23.82055 0.365311474758785
23.84555 0.364456155254692
23.87055 0.363946875901387
23.89555 0.363760125477793
23.92055 0.363843752799833
23.94555 0.364130818404837
23.97055 0.364551833446028
23.99555 0.365043248237243
24.02055 0.365551689022259
24.04555 0.366034624043578
24.07055 0.366459281424067
24.09555 0.366802061830227
24.12055 0.367049072683794
24.14555 0.367195857858377
24.17055 0.367244387867745
24.19555 0.367198384904499
24.22055 0.367059946756001
24.24555 0.366828910287643
24.27055 0.366504421268449
24.29555 0.366087961229506
24.32055 0.365586648267782
24.34555 0.365014738499869
24.37055 0.364392034057957
24.39555 0.363739596827333
24.42055 0.363074524228641
24.44555 0.362406651739104
24.47055 0.361739256865671
24.49555 0.361072648669941
24.52055 0.360407219292184
24.54555 0.359743633193864
24.57055 0.359081072345836
24.59555 0.358416257821211
24.62055 0.35774423905713
24.64555 0.357059136176064
24.67055 0.356353133685545
24.69555 0.355615139761731
24.72055 0.354832449342039
24.74555 0.353996250805412
24.77055 0.35310727898496
24.79555 0.352176971815147
24.82055 0.351223583803393
24.84555 0.350267579451343
24.87055 0.349331871874864
24.89555 0.34844816900999
24.92055 0.34766328089382
24.94555 0.347037138085898
24.97055 0.346630828617
24.99555 0.346489917142127
25.02055 0.346629988944093
25.04555 0.347030317504739
25.07055 0.347638560722756
25.09555 0.348384017225223
25.12055 0.349192863431036
25.14555 0.349999499552761
25.17055 0.350752405693174
25.19555 0.351416494223833
25.22055 0.351973285171847
25.24555 0.352418660634583
25.27055 0.352759182122175
25.29555 0.353009759130788
25.32055 0.353190868965096
25.34555 0.353323700248152
25.37055 0.353425281424776
25.39555 0.353510595376228
25.42055 0.353593587422573
25.44555 0.353690409628948
25.47055 0.353813152969162
25.49555 0.353970223763399
25.52055 0.354155799186286
25.54555 0.354340109443848
25.57055 0.354502665642052
25.59555 0.35456298358247
25.62055 0.354010004420052
25.64555 0.353901618406214


==> tikz/test_marker.tikz <==
\begin{tikzpicture}[scale=1]

\pgfplotsset{every axis y label/.append style={yshift=-0.3cm}}
\begin{axis}[%
	width=1.0\figurewidth,
	height=\figureheight,
	scale only axis,
	%axis y line*=left,
	%axis x line*=bottom,
	xmin=0, xmax=4,
	xtick={0,1,...,4},
	xminorticks=true,
	xlabel={$x/D_e$},
	%xmajorgrids,
	ymin=0, ymax=2.5,
	enlarge y limits=upper,
	yminorticks=true,
	ylabel={$\rm {Ma}$},
	%ymajorgrids,
	%ytick={0,.2,...,1},
	%yticklabels={-0.01,0.00,0.01},
	% title={Title},
	minor tick num=1
	]
    \addplot [%
    scatter=true,
    only marks,
    mark=*,
    color=blue,
    point meta=explicit symbolic,
    scatter/@pre marker code/.style={/tikz/mark size=\pgfplotspointmeta/1},
    scatter/@post marker code/.style={}
    ] table [meta index=0] {tikz/henderson.dat};
	\label{leg:test_marker}
\end{axis}

\end{tikzpicture}


==> tikz/test_matlab_2_tikz.tikz <==

\definecolor{mycolor1}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor2}{rgb}{0.93725,0.41961,0.34902}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.00392,0.52157,0.44314}%
\begin{tikzpicture}

\begin{axis}[%
width=5.35in,
height=3.701in,
at={(1.689in,1.694in)},
scale only axis,
xmode=log,
xmin=1,
xmax=1100,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={$\eta_0$},
ymode=log,
ymin=0.8,
ymax=40,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={$L_{\mathrm{MD}}/D_e$},
axis background/.style={fill=white},
xmajorgrids,
xminorgrids,
ymajorgrids,
yminorgrids,
minor grid style={opacity=1}
]
\addplot [color=black, line width=2.0pt, only marks, mark size=7.5pt, mark=+, mark options={solid, black}, forget plot]
  table[row sep=crcr]{%
3.65940302674028	1.08144974762578\\
4.34248088077357	1.24063601408734\\
4.25044730141663	1.24199969260384\\
4.85728558840435	1.35311785741257\\
4.92973099342792	1.36806480018338\\
5.62130576526281	1.49374001302837\\
8.30628009041777	1.84045344418745\\
9.6380330555935	1.97234284266965\\
};
\addplot [color=black, line width=2.0pt, only marks, mark size=7.5pt, mark=star, mark options={solid, black}, forget plot]
  table[row sep=crcr]{%
12.8108240037757	2.38916516754954\\
14.1462413647612	2.6293163129786\\
18.2104329464966	3.0102763983656\\
25.2546646535087	3.35850048473615\\
52.4541842030199	5.05541202711317\\
60.0238508611403	5.52983484715004\\
70.9974486276468	5.8587128239616\\
82.2296387070494	6.32143147023195\\
};
\addplot [color=black, line width=2.0pt, only marks, mark size=5.0pt, mark=triangle, mark options={solid, black}, forget plot]
  table[row sep=crcr]{%
61.2256367895439	4.56528844787886\\
69.2286991450166	4.66914885164274\\
67.6535924354575	4.87159001890848\\
74.5053114733629	4.95710670151009\\
81.1306363870275	5.21169776203798\\
};
\addplot [color=black, line width=2.0pt, only marks, mark size=12.9pt, mark=diamond, mark options={solid, black}, forget plot]
  table[row sep=crcr]{%
14.1922944174758	2.09394772435308\\
14.234792535052	2.15854739980333\\
14.8387906295639	2.18963313592814\\
15.4115210899993	2.24913057525114\\
16.1753858912827	2.30200117328948\\
16.9180951894296	2.35611460718968\\
17.389481011502	2.41150009245216\\
18.0004834691468	2.45498866613213\\
18.4409144985301	2.48589646897526\\
18.8242681594235	2.53525394328649\\
19.6903141191919	2.58097427241072\\
20.4520747795215	2.63692832761557\\
21.0249712833527	2.67490333718902\\
21.9145456160374	2.73289372112915\\
22.6069951458079	2.77225075034237\\
23.2389085682263	2.82224503870792\\
23.8905607315123	2.85777652381608\\
24.6447341330196	2.90411795542144\\
25.1606969480219	2.93542897734108\\
25.5974255359187	2.97238542497903\\
26.3136898216166	3.02058534359705\\
27.0515632396367	3.0586138923878\\
27.8101276814058	3.09712121279353\\
28.7881070191673	3.1473438350525\\
29.5945095989052	3.19266945540229\\
30.634351908504	3.25024550164902\\
32.0409593401951	3.3266494353888\\
32.823027915989	3.38059406541859\\
33.6271067901181	3.41704225950317\\
34.3311248000574	3.45388342323342\\
35.0498821499409	3.49112179344868\\
35.5363652627378	3.52246027849019\\
36.1531902518166	3.56680732958345\\
37.0367043233096	3.61817373991364\\
37.4223967808843	3.63762628899715\\
37.9418097705315	3.67027988969888\\
38.7361605178279	3.70985135884773\\
39.5482870602103	3.74315329679033\\
40.0960457035556	3.78351045745785\\
41.7913140324284	3.87244991823049\\
42.9619579870292	3.92821795757289\\
41.0782946102946	3.82430273266331\\
43.7102047298298	3.96348009020149\\
44.6240304804973	4.01337949010122\\
45.8753519834752	4.0639071131921\\
47.4831179501761	4.15943789375726\\
48.4786296345276	4.19677560063968\\
49.318672678006	4.25721432851215\\
50.7016386484888	4.31081178211421\\
52.4846277651489	4.38071549491316\\
54.3303180148467	4.45175275965315\\
56.6257742184291	4.56455168044183\\
59.4255201916501	4.70537112579046\\
62.3727243779339	4.80738089727332\\
64.3342440180986	4.92038861049092\\
67.0581916259957	5.01808292619333\\
68.6989535764757	5.08125955909307\\
71.1086638071327	5.19141837815564\\
73.5965039031587	5.33248132376352\\
76.443737373984	5.44808648789015\\
13.4037549785203	2.28969100526888\\
13.8731065944498	2.34770740651081\\
14.5092640362671	2.41150009245216\\
15.1231563787992	2.46378004376432\\
15.7086819596898	2.5126983964537\\
15.9813465247513	2.54433275294309\\
16.3733221193989	2.56717226947568\\
16.7744259556817	2.59485047967061\\
17.3029561844556	2.64637123586068\\
17.7866104777376	2.69409543493307\\
18.349158054706	2.72801354286254\\
19.0595852406536	2.78217825166798\\
19.4574902725265	2.82224503870792\\
19.8654280775961	2.84757926912492\\
20.4925367350299	2.89375534302057\\
20.8488411443634	2.92495463945626\\
21.5069940282591	2.97238542497903\\
22.1094405682573	3.01519142914209\\
22.9654551929585	3.07505805487034\\
23.4462605790183	3.10821208361097\\
23.9364389436908	3.1473438350525\\
24.438280559804	3.17559635488163\\
25.0347799051991	3.22709152256166\\
25.5574284712792	3.27356560764782\\
26.0025493061762	3.30295117277482\\
26.639544181363	3.33856225268196\\
27.289772851376	3.39270005982102\\
27.8603054607654	3.43541345642502\\
28.6432070751056	3.46625186871348\\
29.3423419519847	3.52246027849019\\
29.9566540103169	3.56043801654487\\
30.3724444608974	3.59239872720587\\
31.2241311517384	3.63762628899715\\
31.9881148663053	3.6834232564978\\
32.5424084503032	3.73646907953505\\
33.452037729424	3.80385191372065\\
34.2705332680239	3.85174162767968\\
34.9880220719671	3.89326954368872\\
35.9691361464668	3.94228500723507\\
36.9766912510849	3.99905875770952\\
37.6185168010108	4.04940608572228\\
38.404986907183	4.1003872762491\\
39.6207913323006	4.1445959887933\\
40.8715341384365	4.21180436213735\\
42.1605392655435	4.28775931022203\\
43.4952349478588	4.33398819204065\\
45.0221938633692	4.42003952745367\\
46.9311765901588	4.49171446695557\\
47.7471704990876	4.5401423105523\\
49.0832264600137	4.61376482533247\\
50.110834206034	4.66350856639105\\
51.3399061121953	4.70537112579046\\
52.4132419277596	4.76461078138073\\
53.6925653410184	4.84187325547953\\
55.1981815042787	4.90283144483344\\
56.7476606027358	4.9556917849415\\
57.9340534340997	5.01808292619333\\
59.7629063703084	5.09945568042244\\
61.0123373238689	5.16365677957704\\
63.1597445713554	5.23801978504249\\
65.3846259834284	5.30396537780141\\
67.6780816178662	5.418952332428\\
70.5436091661219	5.52654563081337\\
72.5196525502079	5.60613468184687\\
75.5967421422852	5.68686991305649\\
};
\addplot [color=black, line width=2.0pt, only marks, mark size=5.3pt, mark=square, mark options={solid, black}, forget plot]
  table[row sep=crcr]{%
6.95809944402581	1.7283430103375\\
6.96929438514175	1.81937924818615\\
9.76093240614614	2.08279750815177\\
9.92299283013854	2.16251545312777\\
11.2024288094949	2.25655719537638\\
};
\addplot [color=black, line width=2.0pt, only marks, mark size=7.5pt, mark=asterisk, mark options={solid, black}, forget plot]
  table[row sep=crcr]{%
3.93589029692579	1.12428283397137\\
4.45800415106827	1.20567154168827\\
5.0081208529451	1.32105821923747\\
4.84664387423053	1.4358616160804\\
5.0425658777924	1.40531301669725\\
5.06838256579783	1.41669182497592\\
5.18755858153945	1.44554356599228\\
5.15877512189674	1.47498288925129\\
5.52272756218781	1.4670742788524\\
5.6411198172703	1.4436019672487\\
5.49005156211849	1.53154984981824\\
5.53274896033977	1.54187702116081\\
5.739601671876	1.53773782253479\\
6.15688781404485	1.58815019422695\\
6.13864674302324	1.62267329581874\\
6.55754075044842	1.56905473467098\\
6.51987789617758	1.62049378320735\\
6.50098609168223	1.649057225804\\
6.6014922462042	1.68717046306775\\
6.66911605871733	1.71690917430009\\
6.9786404698754	1.62922943767962\\
6.92192020163778	1.66017674406624\\
6.95614674424981	1.69171189630835\\
7.32969486180478	1.69854697716443\\
7.32746054654232	1.73081097417964\\
7.28664503835651	1.76843522616474\\
7.65602712703037	1.80202675446843\\
7.65936234914329	1.75423122989892\\
7.8022480855906	1.73780402836393\\
7.96308824317293	1.7971891788617\\
8.23955875822775	1.78755295248085\\
};
\addplot [color=black, line width=2.0pt, only marks, mark size=7.5pt, mark=x, mark options={solid, black}, forget plot]
  table[row sep=crcr]{%
23.6294743219214	2.70693608590437\\
43.7459373017661	4.65473596150271\\
82.1081569023432	5.97154508995078\\
85.7508965713554	6.56386254269048\\
95.5671683344102	6.35527916313273\\
105.863263587993	6.77929173108069\\
122.939027136819	6.28240252248748\\
88.9753201135287	7.31853976228721\\
113.174716368729	7.3482365338039\\
113.424212457362	7.24482183845125\\
108.854562804094	8.03293630054983\\
137.863530673415	8.25553998903222\\
133.985471041005	8.73709696137801\\
176.868139876406	8.97921390809125\\
178.026577983346	9.76632449414262\\
214.363157512757	9.57056762752114\\
256.253809354249	11.4952508033232\\
289.578879795458	11.5185495930085\\
312.611047645985	11.8018459308985\\
322.99421738499	11.0167171356683\\
257.341618233848	9.99639990184843\\
261.817592505497	10.3151007596683\\
232.270459778346	9.95600098402522\\
416.446086414315	12.6942303154436\\
338.985764384983	13.5002668188138\\
373.289861831572	13.5002668188138\\
407.297066243459	13.7037234087714\\
466.15420044056	13.3151428388024\\
437.719582632576	13.4537459144349\\
411.38931238033	14.7679341294462\\
517.593914627257	13.8942499280224\\
486.084990918287	13.9262608955063\\
508.74712351935	15.2866052980576\\
621.935427711178	16.1360574329875\\
689.009461093909	19.3531490141576\\
944.079760784484	20.760316106584\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0.01	0.0649457\\
25.1355778894472	3.2560782952901\\
50.2611557788945	4.60433206732205\\
75.3867336683417	5.63894508815974\\
100.512311557789	6.51118496346032\\
125.637889447236	7.27965366961249\\
150.763467336683	7.97440815801482\\
175.889045226131	8.6133044409056\\
201.014623115578	9.20797704780127\\
226.140201005025	9.76650752490089\\
251.265778894472	10.2947800926031\\
276.39135678392	10.7972369185902\\
301.516934673367	11.2773291606337\\
326.642512562814	11.7378013664565\\
351.768090452261	12.1808788204916\\
376.893668341708	12.608395487159\\
402.019246231156	13.0218840680495\\
427.144824120603	13.4226410442518\\
452.27040201005	13.811774705806\\
477.395979899497	14.1902413103179\\
502.521557788945	14.5588727711374\\
527.647135678392	14.9183981810138\\
552.772713567839	15.2694607700595\\
577.898291457286	15.6126314287341\\
603.023869346734	15.9484196098111\\
628.149447236181	16.2772822047085\\
653.275025125628	16.5996308360406\\
678.400603015075	16.9158378986659\\
703.526180904523	17.2262416021328\\
728.65175879397	17.5311502091609\\
753.777336683417	17.8308456214862\\
778.902914572864	18.1255864318478\\
804.028492462312	18.4156105361591\\
829.154070351759	18.701137380935\\
854.279648241206	18.9823699063556\\
879.405226130653	19.2594962338797\\
904.5308040201	19.5326911382927\\
929.656381909548	19.8021173369175\\
954.781959798995	20.0679266230012\\
979.907537688442	20.3302608656965\\
1005.03311557789	20.5892528953428\\
1030.15869346734	20.8450272897277\\
1055.28427135678	21.097701074539\\
1080.40984924623	21.3473843491823\\
1105.53542713568	21.5941808474604\\
1130.66100502513	21.8381884412131\\
1155.78658291457	22.0794995938551\\
1180.91216080402	22.3182017697698\\
1206.03773869347	22.5543778047027\\
1231.16331658291	22.7881062415984\\
1256.28889447236	23.019461635744\\
1281.41447236181	23.248514832578\\
1306.54005025126	23.4753332211006\\
1331.6656281407	23.6999809654527\\
1356.79120603015	23.9225192169205\\
1381.9167839196	24.1430063083503\\
1407.04236180905	24.3614979327248\\
1432.16793969849	24.5780473074503\\
1457.29351758794	24.7927053257279\\
1482.41909547739	25.005520696228\\
1507.54467336683	25.216540072155\\
1532.67025125628	25.42580817067\\
1557.79582914573	25.6333678835384\\
1582.92140703518	25.8392603797773\\
1608.04698492462	26.0435252009984\\
1633.17256281407	26.2462003500726\\
1658.29814070352	26.4473223736782\\
1683.42371859296	26.646926439242\\
1708.54929648241	26.8450464067299\\
1733.67487437186	27.041714895705\\
1758.80045226131	27.2369633480259\\
1783.92603015075	27.4308220865292\\
1809.0516080402	27.6233203700049\\
1834.17718592965	27.8144864447474\\
1859.3027638191	28.004347592939\\
1884.42834170854	28.1929301781007\\
1909.55391959799	28.3802596878247\\
1934.67949748744	28.5663607739852\\
1959.80507537688	28.7512572906054\\
1984.93065326633	28.9349723295479\\
2010.05623115578	29.1175282541773\\
2035.18180904523	29.2989467311356\\
2060.30738693467	29.4792487603574\\
2085.43296482412	29.6584547034424\\
2110.55854271357	29.8365843104947\\
2135.68412060302	30.0136567455278\\
2160.80969849246	30.1896906105293\\
2185.93527638191	30.3647039682686\\
2211.06085427136	30.5387143639299\\
2236.1864321608	30.7117388456403\\
2261.31201005025	30.8837939839638\\
2286.4375879397	31.0548958904233\\
2311.56316582915	31.2250602351083\\
2336.68874371859	31.3943022634244\\
2361.81432160804	31.562636812034\\
2386.93989949749	31.7300783240363\\
2412.06547738693	31.8966408634293\\
2437.19105527638	32.0623381288966\\
2462.31663316583	32.2271834669555\\
2487.44221105528	32.3911898845028\\
2512.56778894472	32.5543700607926\\
2537.69336683417	32.7167363588751\\
2562.81894472362	32.8783008365282\\
2587.94452261307	33.0390752567072\\
2613.07010050251	33.1990710975394\\
2638.19567839196	33.3582995618869\\
2663.32125628141	33.5167715865012\\
2688.44683417085	33.6744978507892\\
2713.5724120603	33.8314887852119\\
2738.69798994975	33.9877545793338\\
2763.8235678392	34.143305189541\\
2788.94914572864	34.2981503464436\\
2814.07472361809	34.4522995619793\\
2839.20030150754	34.605762136232\\
2864.32587939698	34.7585471639794\\
2889.45145728643	34.9106635409826\\
2914.57703517588	35.0621199700304\\
2939.70261306533	35.2129249667493\\
2964.82819095477	35.3630868651907\\
2989.95376884422	35.5126138232056\\
3015.07934673367	35.661513827616\\
3040.20492462312	35.8097946991931\\
3065.33050251256	35.9574640974509\\
3090.45608040201	36.1045295252629\\
3115.58165829146	36.2509983333106\\
3140.7072361809	36.3968777243708\\
3165.83281407035	36.5421747574486\\
3190.9583919598	36.6868963517633\\
3216.08396984925	36.8310492905936\\
3241.20954773869	36.9746402249872\\
3266.33512562814	37.1176756773421\\
3291.46070351759	37.2601620448632\\
3316.58628140704	37.4021056029012\\
3341.71185929648	37.5435125081776\\
3366.83743718593	37.6843888019004\\
3391.96301507538	37.8247404127762\\
3417.08859296482	37.9645731599213\\
3442.21417085427	38.1038927556769\\
3467.33974874372	38.2427048083323\\
3492.46532663317	38.3810148247588\\
3517.59090452261	38.5188282129592\\
3542.71648241206	38.6561502845352\\
3567.84206030151	38.792986257076\\
3592.96763819095	38.9293412564712\\
3618.0932160804	39.0652203191522\\
3643.21879396985	39.2006283942619\\
3668.3443718593	39.3355703457586\\
3693.46994974874	39.4700509544545\\
3718.59552763819	39.6040749199921\\
3743.72110552764	39.7376468627605\\
3768.84668341709	39.870771325754\\
3793.97226130653	40.0034527763752\\
3819.09783919598	40.1356956081839\\
3844.22341708543	40.267504142595\\
3869.34899497487	40.398882630526\\
3894.47457286432	40.5298352539968\\
3919.60015075377	40.660366127683\\
3944.72572864322	40.7904793004243\\
3969.85130653266	40.9201787566899\\
3994.97688442211	41.0494684180023\\
4020.10246231156	41.1783521443207\\
4045.22804020101	41.3068337353856\\
4070.35361809045	41.4349169320261\\
4095.4791959799	41.5626054174303\\
4120.60477386935	41.6899028183818\\
4145.73035175879	41.8168127064609\\
4170.85592964824	41.9433385992143\\
4195.98150753769	42.0694839612926\\
4221.10708542714	42.195252205557\\
4246.23266331658	42.3206466941572\\
4271.35824120603	42.4456707395794\\
4296.48381909548	42.570327605668\\
4321.60939698492	42.6946205086192\\
4346.73497487437	42.8185526179496\\
4371.86055276382	42.9421270574389\\
4396.98613065327	43.065346906049\\
4422.11170854271	43.1882151988184\\
4447.23728643216	43.3107349277354\\
4472.36286432161	43.4329090425874\\
4497.48844221106	43.5547404517899\\
4522.6140201005	43.6762320231942\\
4547.73959798995	43.7973865848752\\
4572.8651758794	43.9182069258994\\
4597.99075376884	44.038695797074\\
4623.11633165829	44.158855911678\\
4648.24190954774	44.2786899461744\\
4673.36748743719	44.3982005409066\\
4698.49306532663	44.5173903007765\\
4723.61864321608	44.6362617959074\\
4748.74422110553	44.7548175622903\\
4773.86979899498	44.8730601024156\\
4798.99537688442	44.9909918858888\\
4824.12095477387	45.1086153500329\\
4849.24653266332	45.2259329004758\\
4874.37211055276	45.3429469117243\\
4899.49768844221	45.4596597277252\\
4924.62326633166	45.5760736624127\\
4949.74884422111	45.692191000244\\
4974.87442211055	45.8080139967221\\
5000	45.9235448789072\\
};
\addplot [color=mycolor1, only marks, mark size=11.0pt, mark=*, mark options={solid, fill=mycolor2}, forget plot]
  table[row sep=crcr]{%
3.74	1.16\\
6.46	1.6205\\
8.16	1.8205\\
10.2	2.1581\\
29.9	3.7455\\
};
\addplot [color=mycolor3, only marks, mark size=12.0pt, mark=star*, mark options={solid, fill=mycolor4}, forget plot]
  table[row sep=crcr]{%
3.4	1.15\\
6.46	1.65\\
};
\end{axis}
\end{tikzpicture}%

==> tikz/theory.dat <==
X Ma
0 1.0689
0.019602 1.0689
0.10449 1.0685
0.24185 1.1792
0.34666 1.3426
0.43852 1.5519
0.56963 1.8004
0.69417 2.0293
0.77937 2.1797
0.85149 2.317
0.93012 2.4477
1.0349 2.6111
1.1135 2.7221
1.1856 2.8398
1.2576 2.9443
1.3363 3.0685
1.4345 3.2057
1.5327 3.3232
1.6243 3.4408
1.7291 3.5779
1.8142 3.6693
1.8862 3.7672
1.9779 3.8717
2.0957 4.0022
2.1808 4.1067
2.3051 4.2306
2.4098 4.3415
2.521 4.4459
2.6191 4.524
2.7108 4.6219
2.822 4.7131
2.9266 4.8175
3.0248 4.8957
3.1033 4.9739
3.2341 5.0716
3.3387 5.1498
3.4826 5.2539
3.6722 5.3841
3.8226 5.4948
3.9272 5.5401
4.0318 5.6117
4.1103 5.6768
4.2215 5.7418
4.3523 5.833
4.4569 5.898
4.5811 5.9629
4.7249 6.0539
4.8361 6.1255
4.9472 6.1774
5.1368 6.2813
5.2675 6.3659
5.4375 6.4699
5.5944 6.5609
5.8102 6.6778
5.9801 6.7621
6.137 6.8465
6.2678 6.9311
6.4443 7.022
6.6011 7.0802
6.745 7.1712
6.8887 7.236
7.0195 7.2944
7.1241 7.3594
7.2809 7.4176
7.4182 7.489
7.562 7.5669
7.6927 7.6252
7.8561 7.6965
8.0326 7.7808
8.196 7.8587
8.3333 7.9235
8.5032 8.0013
8.6601 8.0726


==> tikz/theory_edit.dat <==
X Ma
0 1.0689
0.019602 1.0689
0.10449 1.0685
0.24185 1.1792
0.34666 1.3426
0.43852 1.5519
0.56963 1.8004
0.69417 2.0293
0.77937 2.1797
0.85149 2.317
0.93012 2.4477
